MDPFuzz: Testing Models Solving Markov Decision Processes

The Markov decision process (MDP) provides a mathematical framework for modeling sequential decision-making problems, many of which are crucial to security and safety, such as autonomous driving and robot control. The rapid development of artificial intelligence research has created efficient methods for solving MDPs, such as deep neural networks (DNNs), reinforcement learning (RL), and imitation learning (IL). However, these popular models solving MDPs are neither thoroughly tested nor rigorously reliable. We present MDPFuzz, the first blackbox fuzz testing framework for models solving MDPs. MDPFuzz forms testing oracles by checking whether the target model enters abnormal and dangerous states. During fuzzing, MDPFuzz decides which mutated state to retain by measuring if it can reduce cumulative rewards or form a new state sequence. We design efficient techniques to quantify the "freshness" of a state sequence using Gaussian mixture models (GMMs) and dynamic expectation-maximization (DynEM). We also prioritize states with high potential of revealing crashes by estimating the local sensitivity of target models over states. MDPFuzz is evaluated on five state-of-the-art models for solving MDPs, including supervised DNN, RL, IL, and multi-agent RL. Our evaluation includes scenarios of autonomous driving, aircraft collision avoidance, and two games that are often used to benchmark RL. During a 12-hour run, we find over 80 crash-triggering state sequences on each model. We show inspiring findings that crash-triggering states, though they look normal, induce distinct neuron activation patterns compared with normal states. We further develop an abnormal behavior detector to harden all the evaluated models and repair them with the findings of MDPFuzz to significantly enhance their robustness without sacrificing accuracy.

==> fig/ACAS-noEM.txt <==
x y
204.8977854	1
206.3844101	2
207.8574331	3
208.4067843	4
208.6904151	5
209.8983033	6
210.166018	7
210.7685921	8
211.0412784	9
212.2368674	10
214.0503421	11
220.8815062	12
221.449651	13
225.7872374	14
231.0037887	15
231.9292455	16
235.1274397	17
235.438673	18
236.2537913	19
245.8086145	20
253.8915749	21
254.166729	22
255.573863	23
258.1525073	24
261.7696586	25
263.7355633	26
265.0241148	27
265.860415	28
278.2901053	29
282.1322424	30
292.5023515	31
310.3590424	32
342.981425	33
485.8755133	34
684.517843	35
712.869704	36
952.3284907	37
1022.424468	38
1092.203182	39
1220.634019	40
1286.467876	41
2047.207054	42
2262.476974	43
2363.65535	44
2480.88552	45
2495.718919	46
2534.473532	47
2613.620168	48
2725.625893	49
2974.473072	50
3010.180612	51
3266.306516	52
3373.019808	53
3591.994866	54
3600.383261	55
3700.447589	56
3897.328193	57
4013.171749	58
4096.849781	59
4151.750713	60
4192.597703	61
4229.981002	62
4440.000132	63
4446.828811	64
4538.405185	65
4565.577507	66
4657.909791	67
4682.909281	68
4755.551432	69
4782.892003	70
4935.809976	71
5162.183732	72
5398.603467	73
5464.475085	74
5575.543994	75
5593.386844	76
5599.435841	77
5599.980625	78
5975.252836	79
6404.912271	80
6676.068648	81
6955.497609	82
7067.564083	83
7201.276907	84
7747.271032	85
7996.62496	86
7999.284679	87
8299.212505	88
8361.425135	89
8565.845418	90
8877.337169	91
9037.554107	92
9599.62099	93
10515.23406	94
11017.68007	95
11070.32251	96
11342.32389	97
11391.09673	98
11592.80886	99
12363.23845	100
12796.45786	101
25523.60154 102
43200 102


==> fig/IL-carla-noEM.txt <==
x y
13.90963244	1
990.8680925	2
1928.134686	3
4146.747175	4
4217.389362	5
4231.625064	6
4273.708359	7
7678.563229	8
11568.59254	9
17964.4525	10
26161.69603	11
26189.35526	12
26231.25645	13
26245.26357	14
29667.84483	15
29681.9875	16
29741.74269	17
29756.30944	18
29998.63972	19
32053.55398	20
33483.03387	21
34208.02876	22
34221.96387	23
34235.87554	24
34249.78991	25
38272.66781	26
38319.98175	27
40862.80355	28
41703.86181	29
43200 29

==> fig/IL-carla.txt <==
x y
13.93928385	1
775.957046	2
1085.161496	3
1467.110875	4
2302.709331	5
3691.324472	6
3916.300953	7
4945.207871	8
5906.729907	9
6170.026551	10
6597.827296	11
6767.925947	12
6924.451078	13
8120.062981	14
9302.966308	15
9400.934801	16
10105.98595	17
10300.33455	18
10480.51064	19
10617.87865	20
10701.64037	21
11147.52355	22
11161.38875	23
11189.50438	24
11217.15391	25
12032.9848	26
13403.54026	27
13964.19628	28
14603.7124	29
14711.37079	30
15022.00013	31
16003.91011	32
16130.21507	33
16826.20346	34
17523.08494	35
17695.9636	36
17900.30169	37
19217.68188	38
19527.62234	39
19838.90829	40
20179.06803	41
21042.04612	42
21070.86768	43
21786.88533	44
21942.78135	45
23939.27525	46
24053.74246	47
24602.60765	48
25304.80488	49
25784.54468	50
26479.14972	51
26620.78724	52
27389.94598	53
28065.70968	54
28317.38648	55
28610.55004	56
28624.68283	57
29001.56899	58
29497.12224	59
29903.8864	60
30146.15198	61
30160.2084	62
30216.58793	63
30526.47167	64
31069.55326	65
31753.59997	66
32274.8654	67
32819.19719	68
33308.82055	69
34500.05925	70
34514.20857	71
34528.18205	72
35046.74332	73
36294.40742	74
36602.95178	75
36841.53891	76
37614.21634	77
38204.82055	78
38385.3624	79
38820.72969	80
40627.9505	81
41119.68034	82
41150.41139	83
41779.58825	84
41824.31319	85
42012.49742	86
42597.32165	87
42872.88287	88
43149.0758	89
43200 89

==> fig/MARL-noEM.txt <==
x y
456.789 1
1378.33 2
4160.43 3
5123.49 4
6267.70 5
10698.7 6
11638.3 7
19340.1 8
26745.5 9
33592.0 10
34109.2 11
38922.4 12
43200 12

==> fig/MARL.txt <==
x y
4.67996	1
36.3797	2
696.238	3
1328.12	4
1401.12	5
1514.35	6
1697.6	7
1797.19	8
2841.83	9
3041.72	10
3778.76	11
4497.15	12
4694.99	13
4716.28	14
4807.09	15
5025.23	16
5290.07	17
5766.89	18
6933.21	19
7741.75	20
8701.41	21
8749.67	22
8765.96	23
8808.88	24
8949.13	25
9158.93	26
9978.91	27
10048.6	28
10109.3	29
11025.1	30
11247.3	31
11457.4	32
11715.2	33
12317.9	34
12562.9	35
12594.4	36
12915.6	37
12931.4	38
13671.7	39
14605.8	40
15689.6	41
15832	42
15874.4	43
16291.4	44
16345.7	45
16469	46
16876.2	47
16951.5	48
17838.3	49
18098.7	50
18182.9	51
18465.7	52
19203.7	53
19670.6	54
19893.5	55
20820.6	56
22558.7	57
22725.3	58
23360	59
24309.3	60
24624.6	61
24833.7	62
25180.2	63
25479.2	64
27249.5	65
27993.1	66
28093.2	67
28342.2	68
28842.6	69
30765.4	70
33572.9	71
37210.9	72
38016.5	73
39343.1	74
39508.6	75
40005.3	76
40383.1	77
40487.5	78
41374.9	79
41815.3	80
43200 80

==> fig/RL-Game-EM.txt <==
x y
26.15336227	1
51.67438054	2
119.9437637	3
866.3506002	4
912.8555813	5
962.3778999	6
965.9165056	7
1283.248147	8
1444.012597	9
1505.688531	10
1891.154301	11
1925.759484	12
1968.937399	13
2533.721921	14
3297.977354	15
4206.791101	16
5103.480172	17
5251.474102	18
5365.101138	19
5587.939848	20
5647.173488	21
5706.397059	22
5962.697518	23
5983.853626	24
6545.964219	25
6795.664842	26
6828.490814	27
6865.066905	28
6953.401992	29
7261.211116	30
7365.367877	31
7651.12798	32
8010.719404	33
8211.721909	34
8570.073713	35
9499.44732	36
9565.9557	37
10096.67087	38
10149.90706	39
10586.45232	40
10601.88513	41
10697.67094	42
10899.91638	43
10904.25175	44
10975.90942	45
11094.19957	46
11101.11064	47
11432.1029	48
12132.76877	49
12220.84889	50
13703.76981	51
14348.7802	52
14669.88443	53
14784.30765	54
15026.12725	55
15083.07886	56
15115.82847	57
15457.31522	58
15809.36956	59
15938.6182	60
16109.97514	61
16617.12099	62
16725.18091	63
16921.918	64
17247.98299	65
17359.77953	66
17405.13012	67
18219.17523	68
18418.10332	69
18679.17763	70
19060.66562	71
19119.57491	72
19305.69591	73
19499.81268	74
19891.17949	75
21459.0757	76
22078.31598	77
22215.82931	78
22560.06461	79
23456.7989	80
23740.64015	81
23817.28037	82
23849.72522	83
24038.27567	84
24208.70446	85
24470.30526	86
24589.17143	87
24617.04041	88
24665.66037	89
25328.99119	90
25435.69899	91
26161.21109	92
26336.1933	93
26925.51191	94
26993.49188	95
28321.88492	96
29087.83389	97
29211.47955	98
29338.99666	99
29391.69436	100
29847.31557	101
30015.27775	102
30046.56966	103
30325.59944	104
30440.05789	105
30537.75778	106
30734.98895	107
32042.40984	108
32136.04848	109
32279.49835	110
32389.60928	111
32517.56508	112
32654.20567	113
32686.08905	114
32982.45165	115
33367.39239	116
33484.9527	117
33528.55001	118
33647.10196	119
33830.00084	120
34331.32435	121
34562.84191	122
34741.73336	123
34978.03318	124
35248.10751	125
35718.86446	126
35840.60396	127
36141.30393	128
36406.00239	129
43200 129

==> fig/RL-Game-noEM.txt <==
x y
26.653687	1
95.20407844	2
305.9866114	3
1080.660813	4
1649.073718	5
2335.063791	6
2635.048373	7
2668.979559	8
2676.937585	9
2734.757232	10
2820.893142	11
3336.271538	12
3623.175761	13
4037.806907	14
4310.904914	15
4376.091345	16
4522.700004	17
5133.684083	18
5604.557683	19
5803.670653	20
5919.977349	21
6366.52979	22
6412.537117	23
6454.390992	24
6569.086838	25
7381.692935	26
7505.10288	27
7866.327619	28
9319.507482	29
9455.378461	30
9839.051667	31
10499.46529	32
11052.62944	33
11371.84581	34
11549.76627	35
11757.03278	36
11790.52402	37
12342.78727	38
12368.25356	39
13414.13373	40
13417.4719	41
13719.25305	42
13865.38934	43
14840.11211	44
15526.86212	45
16257.06899	46
16556.02715	47
16655.20317	48
16762.33179	49
17865.75616	50
18001.7786	51
18435.69801	52
18498.85386	53
18904.9075	54
19601.20829	55
20231.44958	56
20808.54838	57
21409.12723	58
22689.96511	59
23015.42888	60
23718.30631	61
23726.80054	62
24136.46141	63
24318.41525	64
24447.09879	65
24662.81526	66
25219.41712	67
25513.43119	68
25783.93739	69
26069.70134	70
26152.02739	71
26492.24169	72
27289.00832	73
27403.50367	74
27501.62363	75
27505.30906	76
27665.63513	77
27841.92553	78
28357.39673	79
28695.83377	80
28830.60333	81
28940.29814	82
29275.34134	83
29698.82641	84
30524.12932	85
31155.40069	86
31298.92317	87
31417.79796	88
31654.81503	89
31690.6567	90
31780.05309	91
31972.61092	92
32152.65991	93
32180.64704	94
32472.62138	95
32864.92866	96
32873.12549	97
33356.73473	98
33495.06991	99
33609.64854	100
33768.13375	101
33866.08399	102
33939.51802	103
34308.78695	104
34711.43398	105
34821.20764	106
35353.82959	107
35558.16706	108
36007.96059	109
36036.67104	110
36047.64212	111
36087.94302	112
36279.90821	113
36382.29835	114
36647.71583	115
36736.88183	116
36785.66495	117
37266.72655	118
37384.77926	119
37432.5317	120
37606.28691	121
37683.60099	122
37752.7128	123
37816.79771	124
38423.61248	125
43200 125

==> fig/RL-carla-noEM.txt <==
x y
9.432667732	1
204.8438308	2
632.2333117	3
2043.048111	4
4179.781044	5
4318.455362	6
4624.364499	7
4763.23529	8
4911.831803	9
8952.166701	10
18393.8894	11
18453.74022	12
18490.15643	13
18573.03211	14
19263.3247	15
23591.2745	16
28100.97262	17
28282.15204	18
28571.76689	19
29225.50818	20
31004.20412	21
36650.82405	22
37541.08159	23
39814.06242	24
40479.61493	25
41723.71533	26
41942.9431	27
43200 27

==> fig/RL-carla.txt <==
x y
12.15826178	1
377.5492122	2
1054.606172	3
1346.468822	4
1536.704162	5
1828.030498	6
1928.197221	7
2069.581013	8
2224.669968	9
2417.834301	10
2495.894368	11
2598.227658	12
2701.41076	13
2803.071821	14
2893.29941	15
3192.591427	16
3469.233472	17
4325.193805	18
4481.933404	19
4650.259268	20
4895.970974	21
5046.772408	22
5093.96591	23
5149.832518	24
5228.846266	25
5396.389692	26
5706.900002	27
6061.935919	28
6358.8563	29
6675.894378	30
7313.251099	31
7494.139535	32
7850.344676	33
7876.779423	34
8197.133109	35
8284.957359	36
8477.836553	37
8595.056279	38
8928.363257	39
9297.525238	40
9624.429351	41
9673.792353	42
9948.466405	43
10216.75879	44
10316.07848	45
10576.49614	46
10929.99605	47
11482.97928	48
11789.53517	49
12139.16954	50
12457.34059	51
12561.62965	52
12664.12821	53
12756.76271	54
12968.08085	55
13069.28988	56
13172.04143	57
13275.1099	58
13826.44809	59
14421.29846	60
14499.45693	61
14917.1952	62
15606.72801	63
15809.09829	64
15818.96485	65
16015.55003	66
16025.63005	67
16673.61077	68
18625.11609	69
19111.99887	70
19341.34907	71
19533.99945	72
19972.81442	73
20339.29868	74
20853.45049	75
21332.2292	76
21420.25023	77
21484.18014	78
22050.3462	79
22060.67963	80
22553.80162	81
22573.57528	82
22593.18148	83
22808.6019	84
22905.24163	85
23041.38185	86
23066.26336	87
23118.17226	88
23427.45412	89
23722.7578	90
23979.9959	91
24070.12667	92
24147.7807	93
24377.18776	94
24703.88132	95
24794.44713	96
25342.17262	97
25595.72449	98
26032.68401	99
26224.99003	100
26527.74877	101
26579.42031	102
26796.57208	103
27104.29403	104
27363.71103	105
27678.5576	106
27817.56987	107
27935.48472	108
27986.44833	109
28114.49515	110
28233.02485	111
28295.80788	112
28359.95467	113
28470.55661	114
28510.25653	115
28620.31014	116
28718.81058	117
28806.90909	118
28928.93789	119
29048.0276	120
29147.19225	121
29260.14363	122
29400.6474	123
29514.9399	124
29896.08266	125
30296.14409	126
30511.68605	127
30978.40551	128
31531.23523	129
32045.95836	130
32235.89457	131
32653.92405	132
32769.54581	133
33152.30147	134
34710.45743	135
34811.96726	136
35068.60225	137
35425.01143	138
35623.86719	139
35638.02796	140
36379.33746	141
36836.38893	142
37005.8885	143
37510.40534	144
37899.58117	145
38432.61651	146
38494.46789	147
38524.77151	148
38604.66114	149
38655.46665	150
38784.42976	151
38863.18955	152
38882.88129	153
39264.71645	154
39334.54936	155
39959.24292	156
40402.48624	157
41286.80442	158
41590.2725	159
41733.52781	160
41861.76477	161
42195.02047	162
42339.88877	163
42888.52578	164
43200 164

==> fig/afterrepair.txt <==
x y
217.8252091	1
223.0395582	2
876.0224001	3
997.8057692	4
1520.956589	5
2066.77233	6
4710.237319	7
6545.873801	8
7453.410787	9
8324.719692	10
8853.534968	11
14899.85582	12
16347.68829	13
17345.50736	14
18554.22164	15
19209.13031	16
19312.63506	17
21140.4298	18
21496.32228	19
23139.77282	20
24287.24445	21
29807.54137	22
30291.46486	23
32604.25985	24
33549.08008	25
33975.99303	26
36898.2534	27
39241.49379	28
39911.99377	29
43200 29

==> fig/beforerepair.txt <==
x y
203.1236162	1
204.5592484	2
205.6468046	3
207.8746011	4
208.733645	5
210.4158072	6
211.2939796	7
211.8902137	8
214.2741776	9
214.8176296	10
215.1339633	11
215.4696755	12
216.0310237	13
216.81708	14
223.1302736	15
226.2519875	16
227.074734	17
232.4163871	18
239.8536925	19
245.6753962	20
246.2028859	21
246.9929991	22
249.3857694	23
251.706156	24
254.7714686	25
258.1495478	26
261.4922302	27
263.0704176	28
266.9862354	29
276.0857673	30
283.9948173	31
348.6413646	32
458.7674484	33
478.5447221	34
593.0271008	35
644.5085146	36
650.5279167	37
685.8320775	38
725.7536407	39
1248.01728	40
1289.446519	41
1364.866326	42
1435.113101	43
1770.677351	44
1936.065907	45
1957.386646	46
2005.418923	47
2019.039903	48
2118.804166	49
2350.458023	50
2393.555143	51
2766.433346	52
3121.745298	53
3397.211126	54
3651.370531	55
3751.277433	56
4336.07392	57
4351.186842	58
4621.52406	59
4814.127476	60
5435.341683	61
5555.005702	62
5715.744215	63
5905.740167	64
6036.53351	65
7056.981055	66
7241.343449	67
7347.240855	68
7366.099017	69
7449.090637	70
7563.003195	71
7943.192042	72
8334.044178	73
8641.8782	74
8835.145585	75
8853.657089	76
9074.736283	77
9228.483322	78
9631.579825	79
9635.132531	80
9725.514902	81
9885.100603	82
10014.28445	83
10151.95984	84
10244.89829	85
10360.08302	86
10409.57044	87
10523.55951	88
10782.40342	89
10958.57385	90
11290.49415	91
11316.303	92
11322.88651	93
11368.79465	94
11846.42331	95
11915.80921	96
11935.86988	97
12444.78612	98
13627.50206	99
15431.00537	100
15923.24479	101
16271.28167	102
16761.49293	103
16845.69577	104
16914.42287	105
17399.16267	106
17899.4353	107
18116.40381	108
18233.01841	109
19142.46875	110
19434.80954	111
19792.02219	112
19939.10494	113
20132.73042	114
20389.44567	115
21057.36262	116
21310.77553	117
21453.88436	118
21768.99786	119
22614.22405	120
23310.29368	121
24138.5037	122
24373.07847	123
27789.02272	124
28244.74546	125
28776.43459	126
30776.81116	127
31733.81556	128
31878.47958	129
31912.00461	130
33934.26436	131
34257.77737	132
35245.11873	133
35473.26643	134
37947.59471	135
39772.19619	136
43200 136

==> fig/repair-reward.txt <==
x y label
1	0.11841914	a
2	1.93995953	a
3	-0.90916971	a
4	-0.861317882	a
5	0.143478164	a
6	-0.182171256	a
7	14.14660116	a
8	-0.841430212	a
9	0.568392711	a
10	-0.074531269	a
11	-0.608203693	a
12	1.983837394	a
13	1.244606686	a
14	0.302520992	a
15	-0.589617061	a
16	-0.942765425	a
17	-0.847729948	a
18	0	a
19	2.848291008	a
20	3.055024008	a
21	-0.870356193	a
22	0.721337214	a
23	0	a
24	0	a
25	0.907264519	a
26	-0.56054406	a
27	-0.844862984	a
28	8.920268815	a
29	-0.217708229	a
30	-0.533127034	a
31	-0.185329741	a
32	-0.15975464	a
33	0.125016297	a
34	-0.765813428	a
35	0.193234541	a
36	7.253877313	a
37	-0.715326791	a
38	0.483918312	a
39	-0.676160141	a
40	-0.565851671	a
41	0	a
42	-0.769929121	a
43	-0.197507968	a
44	0.23195458	a
45	-0.557480082	a
46	0.843663111	a
47	0	a
48	3.784808033	a
49	0	a
50	-0.544264786	a
51	1.85423379	a
52	-0.136578548	a
53	0.398651371	a
54	1.818349243	a
55	-0.468090914	a
56	-0.020036043	a
57	0.295769155	a
58	-0.833929175	a
59	0.503601503	a
60	0.143408036	a
61	-0.031882288	a
62	0	a
63	1.152033815	a
64	0.030530761	a
65	2.919827478	a
66	0.290176359	a
67	-0.621387855	a
68	1.09976576	a
69	0.996635959	a
70	2.422343671	a
71	-0.281974662	a
72	-0.092382965	a
73	-0.65140763	a
74	-0.4509447	a
75	3.461579665	a
76	-0.724483124	a
77	-0.849493231	a
78	-0.556066142	a
79	1.019927541	a
80	0.719245629	a
81	-0.006003123	a
82	-0.573805654	a
83	-0.890691938	a
84	0.155581722	a
85	-0.508305419	a
86	-0.346999723	a
87	-0.723933904	a
88	-0.293856176	a
89	0.280864113	a
90	0.152482234	a
91	0.456797452	a
92	1.171118752	a
93	1.669110931	a
94	6.00956969	a
95	-0.215778398	a
96	3.811127474	a
97	-0.846074878	a
98	0.471188631	a
99	-0.335761853	a
100	0.49435351	a
101	-0.098540237	a
102	0.021010478	a
103	-0.408529477	a
104	1.941188451	a
105	0.495387665	a
106	9.506924838	a
107	2.96147066	a
108	-0.799105033	a
109	1.09448E-05	a
110	0.110443284	a
111	0.344280098	a
112	-0.471182936	a
113	-0.087519619	a
114	-0.682092198	a
115	0.42247657	a
116	-0.551336351	a
117	-0.118852124	a
118	-0.907305241	a
119	-0.888061855	a
120	2.5517	a
121	-0.540017579	a
122	-0.6076265	a
123	1.432462803	a
124	18.73873309	a
125	-0.367769255	a
126	0	a
127	-0.001824077	a
128	0	a
129	-0.045286853	a
130	-0.409702336	a
131	0.019547624	a
132	2.100149975	a
133	-0.463083398	a
134	-0.766956159	a
135	0.296613482	a
136	0	a
137	-0.544788757	a
138	-0.937036985	a
139	0	a
140	0.15827566	a
141	-0.692977001	a
142	1.061788474	a
143	0.187630257	a
144	-0.368781498	a
145	1.908555933	a
146	-0.390291599	a
147	-0.647262899	a
148	0.144744749	a
149	-0.905167241	a
150	-0.025500241	a
151	0.191399396	a
152	0	a
153	0.001711044	a
154	0.773241812	a
155	10.14866408	a
156	-0.405544423	a
157	0.033497343	a
158	1.305066277	a
159	-0.824131629	a
160	0.67453957	a
161	-0.778837465	a
162	5.168373954	a
163	-0.044187778	a
164	0.199977965	a
165	-0.798950144	a
166	4.2313166	a
167	0.396431263	a
168	2.177548581	a
169	0.536100931	a
170	2.160803264	a
171	-0.819768552	a
172	-0.252164204	a
173	-0.700248411	a
174	-0.133692849	a
175	0.118182033	a
176	0.438162098	a
177	0.615704362	a
178	-0.148490049	a
179	-0.284220097	a
180	-0.526686512	a
181	0	a
182	0.31114793	a
183	-0.740347141	a
184	3.162472259	a
185	-0.392149549	a
186	-0.583595457	a
187	0.539256693	a
188	-0.626441539	a
189	0.459686141	a
190	1.248119951	a
191	0	a
192	0	a
193	2.314767553	a
194	0.259360623	a
195	1.609903616	a
196	1.129848782	a
197	1.335501768	a
198	-0.592446836	a
199	2.207703712	a
200	-0.038135466	a
201	-0.977690334	a
202	-0.533696702	a
203	-0.415961718	a
204	2.505298021	a
205	-0.388827386	a
206	-0.078202007	a
207	-0.703889634	a
208	5.212087335	a
209	3.950244557	a
210	-0.716403227	a
211	-0.6957619	a
212	-0.938142105	a
213	3.236849466	a
214	0.515504666	a
215	-0.225490142	a
216	-0.562393388	a
217	-0.749532288	a
218	0.186665218	a
219	0.796913114	a
220	-0.83233225	a
221	0.513948773	a
222	6.656747643	a
223	0.39706381	a
224	0	a
225	-0.677060186	a
226	-0.095323009	a
227	-0.305291241	a
228	0	a
229	16.28639756	a
230	-0.940591036	a
231	2.871297356	a
232	0.161655453	a
233	0.122347413	a
234	0.635032426	a
235	5.731001489	a
236	3.10238E-05	a
237	0.674849987	a
238	0.824822752	a
239	5.252890883	a
240	9.772388121	a
241	1.371742919	a
242	-0.35979743	a
243	-0.852523354	a
244	-0.553543657	a
245	-0.688030149	a
246	-0.337030232	a
247	32.22885567	a
248	-0.85040001	a
249	-0.553663628	a
250	-0.068696579	a
251	5.576847505	a
252	-0.683174532	a
253	0.521906088	a
254	-0.923043231	a
255	0.583828865	a
256	0.000721729	a
257	0.234602639	a
258	-0.371747388	a
259	0.000623724	a
260	-0.419974333	a
261	-0.805023391	a
262	-0.13107444	a
263	-0.433537772	a
264	-0.040190896	a
265	-0.074897748	a
266	-0.848145851	a
267	-0.127339534	a
268	0	a
269	-0.565992958	a
270	-0.265187439	a
271	2.748146302	a
272	-0.736193318	a
273	-0.610325601	a
274	-0.508976623	a
275	-0.556736629	a
276	0.223214805	a
277	-0.592149632	a
278	-0.730615563	a
279	-0.566349444	a
280	-0.883604044	a
281	-0.425493217	a
282	-0.804514854	a
283	-0.066758316	a
284	0.009114869	a
285	0.417192375	a
286	1.513557792	a
287	-0.098730001	a
288	-0.868055453	a
289	-0.603037679	a
290	-0.025700708	a
291	1.36429569	a
292	-0.818468741	a
293	0.782348469	a
294	0.375341592	a
295	-0.397360509	a
296	1.613780865	a
297	-0.84328666	a
298	1.482633748	a
299	-0.204409616	a
300	-0.425196622	a
301	-0.597617327	a
302	5.895576038	a
303	-0.921883424	a
304	-0.550343659	a
305	0.139939392	a
306	3.977543124	a
307	-0.449292394	a
308	3.03441761	a
309	0.78070066	a
310	-0.598057851	a
311	-0.407017203	a
312	1.023366425	a
313	-0.81048574	a
314	0.05724152	a
315	-0.980384509	a
316	-0.263429266	a
317	-0.591977288	a
318	0.225141048	a
319	0.298331077	a
320	0.098320796	a
321	0.074872604	a
322	-0.064521799	a
323	-0.862959257	a
324	0.429755888	a
325	0	a
326	0	a
327	3.523139835	a
328	-0.412010542	a
329	-0.152624181	a
330	0.04591345	a
331	-0.552036887	a
332	17.9705973	a
333	0.304854512	a
334	2.113335683	a
335	-0.159918442	a
336	-0.770617973	a
337	3.064820368	a
338	2.482530221	a
339	-0.761697223	a
340	1.964281205	a
341	0.073747045	a
342	-0.2437187	a
343	-0.897546092	a
344	-0.208627383	a
345	-0.144553853	a
346	1.250926215	a
347	0.099842102	a
348	1.523427968	a
349	0.725707689	a
350	-0.624692707	a
351	-0.339457722	a
352	0.023276643	a
353	0.237627515	a
354	-0.637415207	a
355	-0.330226193	a
356	16.37205313	a
357	-0.063901611	a
358	6.621055892	a
359	-0.911006896	a
360	-0.028048115	a
361	0.604166254	a
362	-0.13742058	a
363	-0.441025748	a
364	0.079863166	a
365	-0.71887138	a
366	-0.409500006	a
367	1.697508095	a
368	-0.260014696	a
369	0.875858558	a
370	1.498269517	a
371	0.568803798	a
372	-0.760811425	a
373	-0.874171879	a
374	-0.260141524	a
375	2.542642392	a
376	0	a
377	1.032022908	a
378	1.717247444	a
379	0.001099484	a
380	-0.659984594	a
381	-0.099981438	a
382	1.311385846	a
383	-0.813681086	a
384	0	a
385	-0.763615995	a
386	1.824137308	a
387	2.860099981	a
388	0.168066368	a
389	0.733942139	a
390	-0.563600924	a
391	-0.784721284	a
392	2.882733059	a
393	0.079003523	a
394	-0.38019991	a
395	0	a
396	-0.698486278	a
397	-0.91050358	a
398	13.44969893	a
399	1.433802467	a
400	-0.668727992	a
401	-0.361108525	a
402	0.759734082	a
403	2.209419868	a
404	-0.611076811	a
405	-0.369072999	a
406	-0.417541088	a
407	1.372507363	a
408	-0.659642849	a
409	1.150732149	a
410	0.358728395	a
411	-0.132829059	a
412	0.049176136	a
413	-0.894214917	a
414	-0.441562249	a
415	0.418932624	a
416	-0.971089331	a
417	-0.70839425	a
418	-0.31856056	a
419	-0.282640994	a
420	-0.735335297	a
421	4.342694521	a
422	0.252639911	a
423	0.348283819	a
424	1.266628185	a
425	1.686150269	a
426	-0.063401676	a
427	-0.40325702	a
428	-0.421679784	a
429	0.771581367	a
430	1.062576329	a
431	-0.030331117	a
432	-0.950243866	a
433	-0.064373319	a
434	0.377229623	a
435	1.620098439	a
436	5.84312713	a
437	-0.24994838	a
438	0.091049234	a
439	0.962617081	a
440	-0.545762662	a
441	0.991345379	a
442	-0.944856012	a
443	2.683881538	a
444	-0.578619874	a
445	0.476106916	a
446	-0.921733059	a
447	0	a
448	-0.896027226	a
449	-0.116380889	a
450	5.959000124	a
451	-0.573550992	a
452	-0.630205209	a
453	0.011644666	a
454	0.081921022	a
455	0.575260575	a
456	1.921223319	a
457	-0.686301682	a
458	7.069311183	a
459	4.858587866	a
460	-0.48146038	a
461	2.236977653	a
462	7.317067525	a
463	4.727674737	a
464	2.133860512	a
465	4.753453436	a
466	1.655934539	a
467	-0.889311079	a
468	-0.623624268	a
469	-0.494082966	a
470	-0.64585999	a
471	-0.393212129	a
472	3.428355329	a
473	-0.901934263	a
474	1.710369116	a
475	-0.243842521	a
476	7.271039977	a
477	0	a
478	-0.6411872	a
479	6.814598972	a
480	0.15026622	a
481	1.890849906	a
482	1.508902272	a
483	-0.505502301	a
484	-0.655546714	a
485	0.930004632	a
486	0.774513544	a
487	0.054012565	a
488	0	a
489	-0.335764006	a
490	3.384645876	a
491	-0.947671255	a
492	-0.337566903	a
493	2.566264917	a
494	2.713761488	a
495	-0.719093333	a
496	3.719042281	a
497	-0.169055874	a
498	-0.191111954	a
499	0.057673925	a
500	-0.38295435	a
501	0.022894698	a
502	6.097315382	a
503	0.360577264	a
504	-0.667172656	a
505	-0.449497603	a
506	0	a
507	-0.647753474	a
508	-0.354195035	a
509	0.07229053	a
510	-0.647168052	a
511	6.134653173	a
512	-0.273649431	a
513	1.537209792	a
514	1.772679027	a
515	-0.172988107	a
516	-0.255595065	a
517	1.377148151	a
518	-0.342195149	a
519	-0.458197394	a
520	0.221071708	a
521	-0.259670321	a
522	6.196449978	a
523	-0.800892489	a
524	-0.550659312	a
525	-0.262237243	a
526	-0.828861201	a
527	-0.952224085	a
528	1.956007631	a
529	0	a
530	0	a
531	-0.823341559	a
532	1.621963736	a
533	-0.006883381	a
534	0.327551606	a
535	2.62427349	a
536	-0.335994078	a
537	0	a
538	0.665047996	a
539	-0.199082168	a
540	2.587008482	a
541	0.703922763	a
542	0.280825726	a
543	-0.693570197	a
544	-0.436344959	a
545	0.000718046	a
546	0.387162413	a
547	-0.663575892	a
548	0.150293649	a
549	2.019683836	a
550	0.962304387	a
551	-0.627433139	a
552	-0.215456657	a
553	-0.448370287	a
554	19.87183103	a
555	1.451223326	a
556	32.06025481	a
557	-0.085865316	a
558	2.350375422	a
559	-0.92761856	a
560	-0.229991426	a
561	-0.355545097	a
562	1.582356981	a
563	-0.244885804	a
564	-0.122526742	a
565	-0.810390948	a
566	0.24869219	a
567	-0.443482997	a
568	-0.529470828	a
569	1.18901966	a
570	-0.823175786	a
571	0.036191534	a
572	0.330406041	a
573	-0.595419266	a
574	0.089081058	a
575	-0.378588281	a
576	0	a
577	1.887474294	a
578	0	a
579	-0.796628959	a
580	0.390502363	a
581	-0.90931087	a
582	11.14484243	a
583	-0.40290005	a
584	-0.611647597	a
585	-0.416636842	a
586	0.04032776	a
587	-0.697237296	a
588	1.048146593	a
589	4.856064061	a
590	0.383735668	a
591	-0.004703028	a
592	-0.479837788	a
593	-0.923475572	a
594	-0.620536837	a
595	-0.049824587	a
596	0.076653644	a
597	2.569273574	a
598	0	a
599	3.616302624	a
600	0.626761933	a
601	1.100118598	a
602	3.29563701	a
603	1.201578364	a
604	0	a
605	0.739229363	a
606	0	a
607	-0.926181624	a
608	-0.166869887	a
609	0.843895061	a
610	1.302436707	a
611	2.071126393	a
612	-0.942744143	a
613	-0.470128068	a
614	-0.919357549	a
615	-0.928786394	a
616	5.898045852	a
617	-0.766519858	a
618	0	a
619	2.685268927	a
620	-0.130049899	a
621	3.42279234	a
622	0.169340463	a
623	0.134171872	a
624	-0.196525663	a
625	0.849450692	a
626	4.360628968	a
627	-0.214202897	a
628	-0.701564024	a
629	0.717566165	a
630	0.114843802	a
631	9.201269111	a
632	7.04098243	a
633	-0.00453664	a
634	6.249277159	a
635	-0.450438876	a
636	-0.934248149	a
637	0.956366141	a
638	7.966017957	a
639	7.17579564	a
640	-0.415177315	a
641	10.77100692	a
642	-0.215250828	a
643	0.039196265	a
644	6.289096556	a
645	0.014464945	a
646	2.0075869	a
647	0	a
648	3.989952368	a
649	-0.837124599	a
650	-0.867886852	a
651	22.16951946	a
652	-0.445201898	a
653	-0.784933612	a
654	0.767084954	a
655	0	a
656	5.190446132	a
657	0.002707279	a
658	1.639191269	a
659	-0.458045153	a
660	1.013887788	a
661	-0.080464778	a
662	-0.803848992	a
663	-0.973521239	a
664	-0.448180401	a
665	0	a
666	0	a
667	-0.042813217	a
668	0.236354215	a
669	1.207500526	a
670	0.005804652	a
671	-0.928458013	a
672	-0.698018677	a
673	7.121937414	a
674	0.029098263	a
675	-0.578458797	a
676	-0.614647014	a
677	-0.528348921	a
678	0	a
679	-0.921032524	a
680	-0.780510454	a
681	-0.35861775	a
682	-0.796628335	a
683	3.324381737	a
684	1.591032991	a
685	0.024586141	a
686	-0.189845354	a
687	0.166329555	a
688	2.232915009	a
689	-0.145148652	a
690	-0.804161994	a
691	0.747410775	a
692	-0.128433357	a
693	-0.001426487	a
694	-0.596752357	a
695	1.285036415	a
696	13.14833782	a
697	0.494768318	a
698	-0.875908782	a
699	0.050028374	a
700	0.875721213	a
701	-0.819400348	a
702	-0.917656817	a
703	-0.170887855	a
704	-0.104306795	a
705	-0.44771419	a
706	-0.410746286	a
707	0.210911776	a
708	2.627899466	a
709	0.441489203	a
710	0.249301514	a
711	0.345370789	a
712	0.31855472	a
713	-0.293150121	a
714	-0.00073315	a
715	0.002313647	a
716	0.203658808	a
717	3.170014365	a
718	-0.272358208	a
719	7.839165976	a
720	-0.226245347	a
721	-0.861245505	a
722	0.042706291	a
723	-0.606291375	a
724	1.189971255	a
725	0.788067066	a
726	0.002042041	a
727	0.530159177	a
728	0.547956095	a
729	0.061296241	a
730	0	a
731	-0.114344116	a
732	0.333666126	a
733	1.126988783	a
734	0.391355096	a
735	0.59901529	a
736	0.482794067	a
737	1.576469201	a
738	0.372058508	a
739	0.142278349	a
740	0.759257705	a
741	-0.839855488	a
742	0	a
743	0.000567819	a
744	0.186864646	a
745	-0.432454252	a
746	-0.29241451	a
747	0.25794864	a
748	0.924813375	a
749	0.545701466	a
750	-0.193080564	a
751	-0.686023093	a
752	-0.281884701	a
753	-0.150624692	a
754	16.55201007	a
755	-0.038623186	a
756	-0.312184871	a
757	2.299012486	a
758	1.372773247	a
759	0.249252363	a
760	0.16101935	a
761	2.509370367	a
762	0.877011865	a
763	-0.517254632	a
764	0.652449573	a
765	4.443417507	a
766	0.491314279	a
767	1.005555678	a
768	-0.435664916	a
769	0	a
770	0.568963692	a
771	-0.735907957	a
772	-0.45793344	a
773	-0.1391598	a
774	0	a
775	0.305650916	a
776	0.337099284	a
777	-0.099178391	a
778	0.556262521	a
779	-0.748800598	a
780	9.766705989	a
781	1.85059857	a
782	-0.246814657	a
783	0.414819915	a
784	0.713031336	a
785	5.524106638	a
786	0.617603513	a
787	-0.689117654	a
788	-0.082376678	a
789	0.070721801	a
790	0.125713225	a
791	-0.875447738	a
792	-0.136442905	a
793	-0.832941778	a
794	-0.752774254	a
795	0	a
796	-0.194562082	a
797	-0.284145599	a
798	1.120315594	a
799	-0.192989122	a
800	0.006059795	a
801	2.891371848	a
802	0.859735399	a
803	-0.719543938	a
804	0.083031215	a
805	-0.827510016	a
806	-0.180936395	a
807	1.855629527	a
808	-0.65653191	a
809	0.415095654	a
810	8.341544403	a
811	0.274357387	a
812	-0.44581588	a
813	9.15373039	a
814	-0.185289644	a
815	0.917144663	a
816	0.331329621	a
817	8.951755462	a
818	1.34538501	a
819	-0.06584228	a
820	0.307338693	a
821	3.549073068	a
822	2.421682686	a
823	0	a
824	-0.252127035	a
825	-0.493654441	a
826	0.260860641	a
827	0.36869825	a
828	0.259414437	a
829	0.107268824	a
830	0.339109237	a
831	-0.358191922	a
832	-0.788347325	a
833	0.314559265	a
834	-0.266469066	a
835	-0.9054859	a
836	2.72539238	a
837	-0.40063676	a
838	-0.37593542	a
839	-0.278258045	a
840	0.013985224	a
841	0	a
842	1.461512277	a
843	2.425116944	a
844	-0.617267575	a
845	0	a
846	0	a
847	0.437238263	a
848	-0.734603755	a
849	-0.937709497	a
850	-0.144792494	a
851	-0.704618916	a
852	0.266032581	a
853	-0.405811014	a
854	0.018754686	a
855	-0.596737851	a
856	0	a
857	1.227202465	a
858	13.58827794	a
859	-0.408726488	a
860	0.869862544	a
861	-0.851713989	a
862	1.605168498	a
863	1.105697283	a
864	0	a
865	15.63318372	a
866	0.001488981	a
867	0	a
868	-0.862020074	a
869	-0.632429576	a
870	1.601619634	a
871	0.871778941	a
872	-0.41407396	a
873	0.042047902	a
874	-0.187340118	a
875	0	a
876	0.672883994	a
877	36.78914939	a
878	1.939533922	a
879	-0.900129921	a
880	1.481174493	a
881	-0.113404798	a
882	-0.252460914	a
883	1.018243146	a
884	0.388744207	a
885	-0.31274005	a
886	0.523224291	a
887	-0.122291318	a
888	0.24246652	a
889	-0.61775818	a
890	-0.295521627	a
891	4.20345797	a
892	-0.191295752	a
893	-0.698231642	a
894	17.12233372	a
895	-0.637489974	a
896	0.723699144	a
897	-0.384620493	a
898	0.135247469	a
899	0.005467256	a
900	-0.937039792	a
901	1.267852338	a
902	-0.758580721	a
903	0.196679767	a
904	-0.874028098	a
905	1.091912141	a
906	-0.554583545	a
907	0.77169717	a
908	0.181103118	a
909	2.551024782	a
910	0	a
911	0.494438627	a
912	1.097577491	a
913	0.908260759	a
914	3.760370884	a
915	-0.077858172	a
916	-0.61912565	a
917	5.283213297	a
918	3.045312962	a
919	-0.425936004	a
920	-0.392659554	a
921	0.767523757	a
922	0.025429399	a
923	-0.357260229	a
924	0.559343343	a
925	7.897265065	a
926	0.886470367	a
927	-0.128525074	a
928	-0.401581973	a
929	-0.847374454	a
930	1.746549416	a
931	8.403367571	a
932	0	a
933	-0.406240408	a
934	0.868348507	a
935	-0.126018425	a
936	18.10511915	a
937	-0.30227685	a
938	-0.379035126	a
939	0.38783059	a
940	0	a
941	-0.524242524	a
942	8.413019044	a
943	-0.103183642	a
944	-0.590247482	a
945	25.7596695	a
946	0.140673445	a
947	-0.908158795	a
948	0.506315984	a
949	4.846110793	a
950	5.152508228	a
951	-0.509667338	a
952	3.820180907	a
953	-0.060514574	a
954	0.346819708	a
955	-0.952174144	a
956	-0.478615686	a
957	0.000999605	a
958	-0.880450011	a
959	-0.719163703	a
960	-0.24487296	a
961	0	a
962	9.969264394	a
963	-0.136516345	a
964	-0.593784634	a
965	-0.94124896	a
966	-0.412674869	a
967	-0.140477095	a
968	0.229682107	a
969	12.46700356	a
970	2.258960285	a
971	0	a
972	-0.50111188	a
973	0.923744905	a
974	-0.388749477	a
975	-0.238847355	a
976	-0.521177831	a
977	-0.483241855	a
978	-0.384863568	a
979	-0.24820933	a
980	1.521312111	a
981	0.022417359	a
982	0.63314384	a
983	0.045769433	a
984	1.68251304	a
985	0.983615374	a
986	0.215306032	a
987	-0.410862853	a
988	-0.179721613	a
989	-0.501860089	a
990	2.677597285	a
991	1.529444568	a
992	-0.833828151	a
993	-0.046307778	a
994	0	a
995	0.858545811	a
996	-0.502014965	a
997	-0.920255231	a
998	-0.336482492	a
999	1.051131726	a
1000	-0.227410603	a
1001	-0.125041469	a
1002	-0.123995656	a
1003	-0.510761079	a
1004	-0.962512159	a
1005	-0.456741698	a
1006	-0.569997963	a
1007	-0.641981006	a
1008	0.342881565	a
1009	1.313190639	a
1010	2.528895668	a
1011	-0.317515947	a
1012	1.998104464	a
1013	4.595749798	a
1014	13.83124402	a
1015	-0.490387895	a
1016	5.808119171	a
1017	5.668275169	a
1018	-0.658985845	a
1019	-0.819902913	a
1020	0.187140626	a
1021	-0.130989902	a
1022	0	a
1023	1.806516434	a
1024	4.066626186	a
1025	-0.505211519	a
1026	4.047634199	a
1027	-0.2606964	a
1028	1.58688735	a
1029	0.335852581	a
1030	0.383514417	a
1031	-0.330694798	a
1032	0.729914714	a
1033	1.3301E-05	a
1034	2.987239256	a
1035	0	a
1036	0.739545522	a
1037	-0.826439647	a
1038	0	a
1039	-0.79615416	a
1040	-0.812682628	a
1041	0	a
1042	-0.897597161	a
1043	-0.57305948	a
1044	3.684459083	a
1045	0	a
1046	0.879150748	a
1047	-0.942728548	a
1048	0.15502424	a
1049	9.893346553	a
1050	-0.778830325	a
1051	2.138377704	a
1052	-0.184349737	a
1053	0.586623653	a
1054	-0.266958741	a
1055	-0.668062448	a
1056	-0.46721525	a
1057	0.20887644	a
1058	-0.82021713	a
1059	-0.581442026	a
1060	1.37693914	a
1061	2.457093727	a
1062	6.520403804	a
1063	-0.855615388	a
1064	0.243731192	a
1065	1.014814087	a
1066	0.075181166	a
1067	2.621123777	a
1068	-0.250731301	a
1069	-0.708609102	a
1070	0.053848619	a
1071	-0.433089896	a
1072	0.817489904	a
1073	-0.140693084	a
1074	2.002510469	a
1075	-0.073940443	a
1076	0.26482811	a
1077	1.34826476	a
1078	-0.164712755	a
1079	-0.210553347	a
1080	-0.135916353	a
1081	-0.748439105	a
1082	0.481058108	a
1083	0.054855676	a
1084	-0.669857529	a
1085	-0.136535585	a
1086	-0.776441419	a
1087	-0.165219668	a
1088	2.332643467	a
1089	-0.848451081	a
1090	0.645608456	a
1091	-0.731368118	a
1092	10.74500188	a
1093	-0.655097526	a
1094	-0.118966875	a
1095	0	a
1096	-0.119217034	a
1097	2.794422127	a
1098	1.119660614	a
1099	4.07379418	a
1100	-0.436871494	a
1101	-0.359394818	a
1102	6.268612862	a
1103	-0.811070826	a
1104	-0.633743879	a
1105	0.427989865	a
1106	0.026910265	a
1107	0	a
1108	-0.731419216	a
1109	0.256895011	a
1110	-0.039769441	a
1111	0.031696156	a
1112	0.712886054	a
1113	0.205890167	a
1114	0	a
1115	-0.710327122	a
1116	0	a
1117	1.182798883	a
1118	-0.330033066	a
1119	-0.849549311	a
1120	-0.217933225	a
1121	-0.805536039	a
1122	-0.316425768	a
1123	0.000500908	a
1124	-0.333633802	a
1125	-0.553550615	a
1126	-0.696479212	a
1127	0.79635611	a
1128	-0.212214809	a
1129	0.006285842	a
1130	0.0679893	a
1131	7.478540196	a
1132	3.549910271	a
1133	1.371038246	a
1134	-0.230684694	a
1135	0.743792931	a
1136	-0.258955002	a
1137	1.034001368	a
1138	0.003021806	a
1139	1.117449275	a
1140	-0.182544922	a
1141	1.112288278	a
1142	-0.568384393	a
1143	1.311221435	a
1144	0.125600816	a
1145	-0.616300345	a
1146	-0.077719003	a
1147	-0.760928519	a
1148	-0.519488684	a
1149	-0.241593843	a
1150	-0.533095993	a
1151	-0.575702911	a
1152	2.84541309	a
1153	5.732049541	a
1154	0.566495069	a
1155	3.620622526	a
1156	8.48201075	a
1157	2.821137464	a
1158	0.12989655	a
1159	0	a
1160	0.115227256	a
1161	0.357640909	a
1162	0.933739759	a
1163	-0.484104795	a
1164	-0.007569722	a
1165	1.271100754	a
1166	0.807975288	a
1167	0	a
1168	-0.903859201	a
1169	-0.390418486	a
1170	0	a
1171	1.65119894	a
1172	-0.174083864	a
1173	-0.642449087	a
1174	0.833703925	a
1175	-0.076829945	a
1176	-0.856550241	a
1177	-0.400373219	a
1178	0.617034182	a
1179	0	a
1180	4.37466973	a
1181	-0.203894869	a
1182	0	a
1183	7.647093636	a
1184	2.332431071	a
1185	-0.136892986	a
1186	0.680461186	a
1187	-0.76774471	a
1188	0	a
1189	-0.732298162	a
1190	-0.917468648	a
1191	-0.158990849	a
1192	2.630539319	a
1193	-0.85433737	a
1194	-0.900747241	a
1195	2.827784623	a
1196	9.022883954	a
1197	2.503797333	a
1198	0.082637721	a
1199	0.434005061	a
1200	4.747621972	a
1201	-0.702085218	a
1202	1.098831949	a
1203	-0.591444643	a
1204	1.899305996	a
1205	1.044602948	a
1206	-0.273868981	a
1207	1.425742037	a
1208	34.45643637	a
1209	0.353926245	a
1210	-0.849081823	a
1211	-0.695986923	a
1212	2.078305148	a
1213	0.379372985	a
1214	-0.720527388	a
1215	0.710364357	a
1216	0.119720011	a
1217	1.439357662	a
1218	-0.004113223	a
1219	-0.000281991	a
1220	7.560026848	a
1221	0.088966499	a
1222	0.054507493	a
1223	-0.042788418	a
1224	1.266319828	a
1225	1.48262567	a
1226	0.371500486	a
1227	0.043743315	a
1228	-0.226301251	a
1229	2.024897062	a
1230	-0.144101732	a
1231	-0.490488802	a
1232	0.723292755	a
1233	-0.942146095	a
1234	-0.600290746	a
1235	-0.240033614	a
1236	-0.145216171	a
1237	0.705663654	a
1238	-0.751632324	a
1239	-0.430271698	a
1240	3.324429197	a
1241	2.649400149	a
1242	0.388308736	a
1243	-0.179362782	a
1244	0.898411864	a
1245	0.50443431	a
1246	-0.105213759	a
1247	0.994870235	a
1248	0	a
1249	0	a
1250	-0.497505365	a
1251	0.586627177	a
1252	-0.541685939	a
1253	-0.308194613	a
1254	-0.555288324	a
1255	-0.82171503	a
1256	2.859206842	a
1257	0.40236828	a
1258	-0.512814546	a
1259	0.008398151	a
1260	-0.872042592	a
1261	0	a
1262	-0.877780882	a
1263	-0.736095842	a
1264	-0.105930616	a
1265	-0.796757673	a
1266	-0.667655759	a
1267	0	a
1268	-0.422566285	a
1269	-0.360608936	a
1270	-0.846658922	a
1271	-0.488429466	a
1272	-0.664252728	a
1273	0.344944987	a
1274	0.655147622	a
1275	-0.164807395	a
1276	1.655786366	a
1277	7.082707825	a
1278	0.207321122	a
1279	-0.966723468	a
1280	-0.727532265	a
1281	-0.126534169	a
1282	2.491657231	a
1283	-0.915557633	a
1284	0.473164754	a
1285	-0.412182947	a
1286	-0.514122429	a
1287	0.702983944	a
1288	-0.797699453	a
1289	-0.530357156	a
1290	1.862012117	a
1291	16.09797226	a
1292	3.34245E-05	a
1293	0.442974487	a
1294	-0.724313481	a
1295	0.246245738	a
1296	3.733960588	a
1297	-0.533625884	a
1298	-0.368686061	a
1299	0.70273264	a
1300	-0.7533332	a
1301	-0.839106946	a
1302	4.492094189	a
1303	-0.088234459	a
1304	0.372234232	a
1305	1.167240569	a
1306	-0.228683983	a
1307	0.892739129	a
1308	0	a
1309	-0.837438446	a
1310	0	a
1311	-0.173907411	a
1312	-0.160479291	a
1313	2.292788302	a
1314	-0.241566215	a
1315	5.56107387	a
1316	-0.639638047	a
1317	0.798287049	a
1318	1.023435258	a
1319	0.453693701	a
1320	-0.008365673	a
1321	0.198404969	a
1322	-0.502128165	a
1323	0.144917483	a
1324	9.134065687	a
1325	0.572682377	a
1326	-0.728636877	a
1327	-0.913998555	a
1328	-0.738106947	a
1329	11.06709783	a
1330	-0.54441795	a
1331	-0.337027887	a
1332	3.967158053	a
1333	-0.85661075	a
1334	0.764474967	a
1335	0.790697531	a
1336	1.595732276	a
1337	0.829287248	a
1338	-0.59898327	a
1339	1.476250119	a
1340	-0.846040149	a
1341	0.388424279	a
1342	-0.190202914	a
1343	3.776244029	a
1344	1.172512463	a
1345	-0.423623979	a
1346	0.107167127	a
1347	-0.495626929	a
1348	-0.106532348	a
1349	-0.02488543	a
1350	-0.032856254	a
1351	3.603443509	a
1352	-0.969913529	a
1353	0.156290276	a
1354	-0.475802339	a
1355	-0.911556098	a
1356	0.378417688	a
1357	-0.829530011	a
1358	-0.520567345	a
1359	-0.099312152	a
1360	0.139149477	a
1361	0.261289369	a
1362	9.783536356	a
1363	-0.157993904	a
1364	0.122085128	a
1365	-0.221114866	a
1366	0.368555598	a
1367	0.374575377	a
1368	-0.421320825	a
1369	0.346433101	a
1370	-0.792280969	a
1371	-0.810519931	a
1372	19.91894337	a
1373	-0.881906273	a
1374	0.628364618	a
1375	-0.406153617	a
1376	-0.562612085	a
1377	0.373166868	a
1378	-0.547397888	a
1379	-0.364361433	a
1380	1.054571017	a
1381	0	a
1382	-0.847949311	a
1383	0.154625134	a
1384	4.78044392	a
1385	0.350276498	a
1386	0.641597167	a
1387	-0.644951764	a
1388	0.055383119	a
1389	3.397450494	a
1390	0.008034288	a
1391	0.917404233	a
1392	-0.212524745	a
1393	-0.428047845	a
1394	0.095881594	a
1395	2.755322378	a
1396	0.190605634	a
1397	-0.451855221	a
1398	0.168157364	a
1399	0.037262534	a
1400	-0.147835482	a
1401	-0.112803783	a
1402	-0.452804641	a
1403	-0.04617563	a
1404	-0.679364175	a
1405	-0.460137701	a
1406	-0.579039538	a
1407	-0.237087748	a
1408	0.511767007	a
1409	1.112403717	a
1410	0	a
1411	0.956049156	a
1412	-0.36573056	a
1413	0.219072993	a
1414	-0.387200036	a
1415	0.421515859	a
1416	14.80932781	a
1417	-0.118844495	a
1418	-0.958003928	a
1419	0.098044594	a
1420	-0.250480603	a
1421	0.402314633	a
1422	-0.262333382	a
1423	-0.074550598	a
1424	3.208506563	a
1425	-0.952209865	a
1426	-0.349601996	a
1427	-0.205702261	a
1428	-0.017371749	a
1429	-0.602906846	a
1430	7.430027616	a
1431	-0.644843564	a
1432	15.66487955	a
1433	-0.365274472	a
1434	1.5664771	a
1435	-0.288477153	a
1436	-0.110226531	a
1437	-0.000308069	a
1438	2.10808579	a
1439	-0.849457206	a
1440	5.919896934	a
1441	0.690522707	a
1442	0.039755909	a
1443	-0.749883036	a
1444	1.063414623	a
1445	1.826198225	a
1446	1.269561561	a
1447	-0.894270898	a
1448	1.744345541	a
1449	0.606788421	a
1450	1.278988411	a
1451	-0.833735562	a
1452	-0.168611409	a
1453	-0.844382598	a
1454	0.418800457	a
1455	0.188663689	a
1456	10.69649418	a
1457	-0.771472393	a
1458	-0.833763208	a
1459	0.295908406	a
1460	-0.480830435	a
1461	0	a
1462	2.092724434	a
1463	-0.891975288	a
1464	-0.707141092	a
1465	8.150734997	a
1466	0.383437933	a
1467	-0.750212884	a
1468	0.009600291	a
1469	-0.245336357	a
1470	0.808787053	a
1471	0	a
1472	-0.302964044	a
1473	0.377236874	a
1474	0.021753178	a
1475	0.082921455	a
1476	0	a
1477	0	a
1478	-0.325671915	a
1479	-0.457074203	a
1480	0	a
1481	0	a
1482	-0.471208923	a
1483	-0.64534142	a
1484	3.239199829	a
1485	1.451813258	a
1486	0	a
1487	0	a
1488	-0.4264157	a
1489	0	a
1490	0	a
1491	0	a
1492	-0.616578945	a
1493	9.446806886	a
1494	0.484934812	a
1495	2.345041351	a
1496	0.481888541	a
1497	-0.384382649	a
1498	0	a
1499	-0.05193137	a
1500	-0.18207208	a
1501	0.799108983	a
1502	5.658266362	a
1503	2.556174061	a
1504	-0.206759161	a
1505	-0.261902899	a
1506	-0.03262357	a
1507	0.681907138	a
1508	-0.484629875	a
1509	0.008185784	a
1510	1.321180319	a
1511	-0.535483574	a
1512	3.330138288	a
1513	-0.774847386	a
1514	1.152449177	a
1515	-0.316665383	a
1516	5.187368279	a
1517	0.293413346	a
1518	-0.934134448	a
1519	2.341425317	a
1520	0	a
1521	-0.301180273	a
1522	-0.013228212	a
1523	-0.053880974	a
1524	-0.905448747	a
1525	0.203594671	a
1526	0.244604231	a
1527	-0.953427257	a
1528	10.00431221	a
1529	-0.544182637	a
1530	-0.681527192	a
1531	-0.917917501	a
1532	-0.157674721	a
1533	-0.287007207	a
1534	0.842993019	a
1535	0.580262914	a
1536	0.097825702	a
1537	-0.950445434	a
1538	-0.179506881	a
1539	-0.533881362	a
1540	-0.941845355	a
1541	2.0025174	a
1542	0.130011048	a
1543	0.061751418	a
1544	-0.765242822	a
1545	1.686028689	a
1546	1.446056151	a
1547	0	a
1548	-0.638879374	a
1549	-0.330634072	a
1550	-0.378217687	a
1551	0.147373919	a
1552	-0.231890945	a
1553	0	a
1554	-0.396524934	a
1555	2.874964337	a
1556	0.704151282	a
1557	1.106508887	a
1558	-0.38061989	a
1559	0.640853366	a
1560	2.27199485	a
1561	0	a
1562	1.303886541	a
1563	-0.516794664	a
1564	0.261824157	a
1565	-0.295101154	a
1566	9.137916053	a
1567	-0.941709697	a
1568	-0.489745452	a
1569	-0.130315573	a
1570	-0.883787327	a
1571	-0.174332302	a
1572	-0.79108219	a
1573	5.576579821	a
1574	0.234237303	a
1575	-0.432739281	a
1576	-0.945291495	a
1577	1.213803737	a
1578	4.06178828	a
1579	0	a
1580	0.295198315	a
1581	-0.719967974	a
1582	0	a
1583	-0.232553492	a
1584	2.301936271	a
1585	-0.454021453	a
1586	0.168660091	a
1587	0	a
1588	16.73571696	a
1589	1.003736347	a
1590	0	a
1591	0	a
1592	-0.148633669	a
1593	0.859285793	a
1594	0.77818378	a
1595	0.618314474	a
1596	-0.808786828	a
1597	0	a
1598	-0.255567906	a
1599	-0.247376384	a
1600	1.598982128	a
1601	-0.000169484	a
1602	-0.049157418	a
1603	-0.235749352	a
1604	0.062086211	a
1605	-0.009366926	a
1606	-0.808338095	a
1607	2.66216844	a
1608	-0.472579146	a
1609	-0.626435941	a
1610	-0.171943768	a
1611	0.024542174	a
1612	1.736558623	a
1613	3.105880081	a
1614	2.109697297	a
1615	-0.047846518	a
1616	0.033422716	a
1617	3.997013133	a
1618	-0.739602494	a
1619	-0.056687518	a
1620	-0.074257203	a
1621	-0.475928485	a
1622	0.000484853	a
1623	-0.693948755	a
1624	0	a
1625	-0.249812727	a
1626	2.37674E-05	a
1627	-0.354712767	a
1628	0	a
1629	-0.471049841	a
1630	11.42926602	a
1631	0.12216845	a
1632	1.391854085	a
1633	-0.763824559	a
1634	0.48771114	a
1635	0.47117596	a
1636	-0.49861595	a
1637	-0.821113992	a
1638	-0.687132256	a
1639	-0.912936901	a
1640	2.267240383	a
1641	0.345524119	a
1642	13.54309962	a
1643	0.162398687	a
1644	0.052280196	a
1645	0.307291238	a
1646	2.705866854	a
1647	2.628271436	a
1648	-0.003862358	a
1649	-0.048553269	a
1650	0.042992098	a
1651	-0.922643076	a
1652	-0.341268971	a
1653	-0.413518385	a
1654	3.346463513	a
1655	3.350744517	a
1656	1.005681955	a
1657	-0.348952897	a
1658	-0.317466934	a
1659	-0.574617361	a
1660	0.13269696	a
1661	-0.506365823	a
1662	-0.809726201	a
1663	0.904003364	a
1664	-0.949881631	a
1665	12.45835212	a
1666	-0.678370094	a
1667	0.979174201	a
1668	28.53126615	a
1669	-0.802073677	a
1670	-0.708109307	a
1671	1.467412093	a
1672	0.565915201	a
1673	0	a
1674	-0.570998673	a
1675	-0.454730094	a
1676	0.676574412	a
1677	0.395294001	a
1678	-0.093776939	a
1679	-0.50726824	a
1680	0.528450943	a
1681	2.224987894	a
1682	-0.553907523	a
1683	0.177878319	a
1684	-0.913162411	a
1685	-0.128181805	a
1686	-0.911973311	a
1687	-0.459793932	a
1688	-0.480873004	a
1689	13.92392043	a
1690	0	a
1691	0	a
1692	0.065330326	a
1693	14.05863795	a
1694	-0.429043889	a
1695	0.039072299	a
1696	1.41945614	a
1697	7.389755169	a
1698	5.694918154	a
1699	0.067747525	a
1700	0.158377256	a
1701	-0.299082612	a
1702	1.445480391	a
1703	-0.805350163	a
1704	-0.1640843	a
1705	-0.835665167	a
1706	-0.964002444	a
1707	-0.083637834	a
1708	0.336220701	a
1709	0.150190206	a
1710	-0.902102821	a
1711	0	a
1712	0	a
1713	0	a
1714	-0.66311257	a
1715	-0.146496899	a
1716	-0.394875706	a
1717	0.314684293	a
1718	0.319354207	a
1719	0.007223647	a
1720	8.495775018	a
1721	-0.940441828	a
1722	0.096325119	a
1723	-0.785752198	a
1724	0	a
1725	0.623423407	a
1726	-0.717369964	a
1727	-0.681693812	a
1728	3.886783663	a
1729	3.455479272	a
1730	0.925184113	a
1731	0.065382266	a
1732	0.437977199	a
1733	1.31016607	a
1734	0.70926499	a
1735	-0.860622873	a
1736	0.889677013	a
1737	-0.572288955	a
1738	-0.539870875	a
1739	-0.345015396	a
1740	-0.772065071	a
1741	-0.273172858	a
1742	-0.367372501	a
1743	0.270208414	a
1744	0.275531415	a
1745	0.784172241	a
1746	-0.338938448	a
1747	-0.10593274	a
1748	0	a
1749	2.310347372	a
1750	0.884760289	a
1751	-0.093132765	a
1752	-0.005155774	a
1753	1.18834716	a
1754	-0.73742725	a
1755	0	a
1756	0	a
1757	0.888974167	a
1758	0	a
1759	-0.500957372	a
1760	4.037759326	a
1761	0	a
1762	-0.057728349	a
1763	-0.767586227	a
1764	-0.80660016	a
1765	-0.810857406	a
1766	-0.17813473	a
1767	-0.747694965	a
1768	0.654728782	a
1769	2.37106689	a
1770	0.068035777	a
1771	5.176616613	a
1772	-0.566997839	a
1773	0.986371409	a
1774	4.086680789	a
1775	-0.510238341	a
1776	0.206619557	a
1777	-0.598382289	a
1778	2.277633489	a
1779	-0.482825345	a
1780	13.5969007	a
1781	7.012907709	a
1782	0.239338963	a
1783	-0.395916687	a
1784	0.873540718	a
1785	-0.188843235	a
1786	0	a
1787	1.499749498	a
1788	-0.234740071	a
1789	-0.156739817	a
1790	1.484689757	a
1791	-0.706038362	a
1792	1.762236832	a
1793	-0.886597288	a
1794	1.616044107	a
1795	-0.929376499	a
1796	5.954064186	a
1797	-0.933548306	a
1798	0.025134543	a
1799	0	a
1800	0.267846971	a
1801	-0.535787223	a
1802	0.370756338	a
1803	-0.259347801	a
1804	-0.618904582	a
1805	-0.131248634	a
1806	1.353826229	a
1807	0.46910184	a
1808	2.217796284	a
1809	-0.316143537	a
1810	0.996262275	a
1811	-0.644433457	a
1812	1.126812377	a
1813	-0.778526837	a
1814	-0.432475105	a
1815	-0.496357414	a
1816	0	a
1817	-0.057120948	a
1818	2.419245426	a
1819	-0.689585386	a
1820	-0.037162001	a
1821	-0.064134926	a
1822	-0.716936066	a
1823	1.81572247	a
1824	-0.865877685	a
1825	0.708228748	a
1826	-0.732963797	a
1827	0.03579109	a
1828	-0.3731705	a
1829	0.188035268	a
1830	-0.092207906	a
1831	0.730206091	a
1832	1.891636041	a
1833	-0.890708243	a
1834	-0.901906432	a
1835	-0.669465048	a
1836	5.083344041	a
1837	0	a
1838	-0.475124819	a
1839	0.662226359	a
1840	-0.054200665	a
1841	-0.360264954	a
1842	15.97249381	a
1843	-0.737941602	a
1844	29.03814037	a
1845	-0.583255032	a
1846	0.013043223	a
1847	0	a
1848	28.41544454	a
1849	13.69216228	a
1850	3.895439343	a
1851	0.473868685	a
1852	-0.517248431	a
1853	0.28800071	a
1854	4.670407217	a
1855	0.046654011	a
1856	2.62663005	a
1857	2.091708135	a
1858	-0.083898524	a
1859	1.051867688	a
1860	-0.618392194	a
1861	2.357729154	a
1862	-0.323663808	a
1863	11.76278182	a
1864	-0.135597139	a
1865	2.089894096	a
1866	-0.35409072	a
1867	1.49159228	a
1868	-0.000761626	a
1869	-0.536267194	a
1870	0.429462897	a
1871	0	a
1872	-0.179833546	a
1873	0.014912897	a
1874	-0.226928482	a
1875	-0.540770129	a
1876	1.788790989	a
1877	0.183866837	a
1878	0.959341537	a
1879	1.347067412	a
1880	0.085257395	a
1881	-0.070163962	a
1882	2.62962012	a
1883	-0.050105251	a
1884	-0.329954432	a
1885	-0.397961868	a
1886	0.202263651	a
1887	0.517933157	a
1888	0.321290321	a
1889	-0.363216953	a
1890	7.452838834	a
1891	0.710443335	a
1892	0.512989945	a
1893	13.96787588	a
1894	-0.383873912	a
1895	0.124299637	a
1896	-0.165828998	a
1897	0.269607811	a
1898	8.831098332	a
1899	0.181443815	a
1900	5.255732018	a
1901	-0.413067161	a
1902	-0.545942465	a
1903	-0.128954235	a
1904	-0.811539615	a
1905	0.990536485	a
1906	-0.23023751	a
1907	0.556276798	a
1908	-0.306280804	a
1909	0.176612163	a
1910	-0.728650198	a
1911	1.534422067	a
1912	-0.892606991	a
1913	1.125290707	a
1914	0.12472865	a
1915	5.424866479	a
1916	-0.885777234	a
1917	0	a
1918	-0.124411145	a
1919	-0.180608446	a
1920	0.713068074	a
1921	-0.381772503	a
1922	-0.309653984	a
1923	1.415075988	a
1924	0.429056217	a
1925	0.381485378	a
1926	-0.812051308	a
1927	0.727716628	a
1928	1.138235003	a
1929	1.055251276	a
1930	0.394916028	a
1931	1.526164551	a
1932	0.78430908	a
1933	-0.908971535	a
1934	-0.158062909	a
1935	0	a
1936	0.130489337	a
1937	-0.506031481	a
1938	0.912739664	a
1939	-0.068023236	a
1940	-0.438548179	a
1941	-0.535222807	a
1942	0	a
1943	-0.487110777	a
1944	-0.349425658	a
1945	0.391103968	a
1946	0.007376388	a
1947	0	a
1948	0.078852266	a
1949	-0.574414481	a
1950	2.330966113	a
1951	2.254213679	a
1952	0	a
1953	0.204854877	a
1954	-0.549186503	a
1955	1.879988954	a
1956	-0.570537996	a
1957	0.060743747	a
1958	-0.426615209	a
1959	-0.520319216	a
1960	0.310036905	a
1961	-0.592470337	a
1962	-0.456636182	a
1963	5.138458038	a
1964	-0.577609883	a
1965	0	a
1966	0.001669311	a
1967	0.013389095	a
1968	-0.747678861	a
1969	-0.685223213	a
1970	-0.449327951	a
1971	4.912499292	a
1972	-0.499318843	a
1973	0.493275665	a
1974	0.777092977	a
1975	0.389244435	a
1976	-0.490018058	a
1977	-0.31371631	a
1978	31.11521849	a
1979	-0.544235716	a
1980	0.335800742	a
1981	-0.894494816	a
1982	-0.00609489	a
1983	-0.852027561	a
1984	0.198986071	a
1985	-0.479738447	a
1986	3.449925562	a
1987	-0.019463929	a
1988	-0.875742487	a
1989	-0.769726902	a
1990	-0.437229886	a
1991	-0.212358923	a
1992	5.652416218	a
1993	-0.763932938	a
1994	0	a
1995	0	a
1996	0.072250965	a
1997	-0.453495048	a
1998	0.811308351	a
1999	0.982550864	a
2000	1.768623149	a
2001	2.964699436	a
2002	0.100697723	a
2003	-0.008878076	a
2004	-0.019047231	a
2005	-0.649211478	a
2006	-0.211059647	a
2007	2.896077283	a
2008	-0.195189963	a
2009	8.847759347	a
2010	-0.863202521	a
2011	1.215378891	a
2012	-0.081019897	a
2013	0.386225003	a
2014	0	a
2015	-0.260245635	a
2016	4.469624748	a
2017	-0.243103293	a
2018	-0.919475735	a
2019	0.303322027	a
2020	-0.577650235	a
2021	2.568893533	a
2022	-0.591645245	a
2023	0.070793895	a
2024	-0.096510355	a
2025	-0.094813554	a
2026	-0.304593138	a
2027	4.229791347	a
2028	0.610993409	a
2029	-0.913294673	a
2030	0.284016927	a
2031	1.076136602	a
2032	23.63565181	a
2033	-0.820570912	a
2034	-0.115592025	a
2035	-0.379118403	a
2036	1.203974649	a
2037	0.109212595	a
2038	1.571333507	a
2039	-0.168642584	a
2040	1.936794755	a
2041	0	a
2042	-0.70747061	a
2043	-0.285614952	a
2044	-0.405472795	a
2045	0.473973613	a
2046	0.103141994	a
2047	13.73269219	a
2048	1.203209034	a
2049	0.055567955	a
2050	-0.331891282	a
2051	-0.627363576	a
2052	-0.309575675	a
2053	-0.154992481	a
2054	-0.853200754	a
2055	1.076209234	a
2056	-0.873725791	a
2057	0.333721651	a
2058	6.752746522	a
2059	-0.292634324	a
2060	1.131123821	a
2061	-0.468373719	a
2062	-0.374368254	a
2063	0.219707864	a
2064	3.240500559	a
2065	-0.080986367	a
2066	-0.537076945	a
2067	0.116821496	a
2068	-0.932678215	a
2069	0.073466139	a
2070	-0.881057063	a
2071	-0.186227015	a
2072	-0.499401465	a
2073	0.147412907	a
2074	-0.155642797	a
2075	-0.935359989	a
2076	0.186861981	a
2077	1.039333657	a
2078	0.986228324	a
2079	0.324041132	a
2080	5.029386845	a
2081	7.466974917	a
2082	-0.146737277	a
2083	0.083723433	a
2084	-0.632694286	a
2085	1.154909406	a
2086	-0.190914612	a
2087	-0.931399976	a
2088	0.0585964	a
2089	0.47103493	a
2090	0.83434339	a
2091	0.671671497	a
2092	10.82030638	a
2093	0	a
2094	0.471484812	a
2095	7.724520714	a
2096	0	a
2097	-0.903136706	a
2098	-0.555936485	a
2099	-0.441723692	a
2100	0	a
2101	-0.329382506	a
2102	-0.911759081	a
2103	0	a
2104	0.52808518	a
2105	-0.814415172	a
2106	1.209593411	a
2107	0	a
2108	0.655780238	a
2109	2.831609562	a
2110	0.249600945	a
2111	22.03402418	a
2112	5.825666241	a
2113	-0.790260049	a
2114	-0.76535753	a
2115	0.43942836	a
2116	-0.331186213	a
2117	0.0374487	a
2118	0.243369202	a
2119	0	a
2120	-0.339209745	a
2121	-0.38634305	a
2122	0.308475016	a
2123	1.11495265	a
2124	-0.545347429	a
2125	1.211739011	a
2126	0.300981911	a
2127	2.289849208	a
2128	-0.008701022	a
2129	-0.436685368	a
2130	-0.444620928	a
2131	0.466258312	a
2132	0.031409564	a
2133	0.158989422	a
2134	0.286926683	a
2135	0.312140924	a
2136	-0.759372555	a
2137	1.182112912	a
2138	0.172767702	a
2139	0.462912991	a
2140	0	a
2141	-0.14438539	a
2142	-0.344703351	a
2143	0.458115872	a
2144	4.983894301	a
2145	0.338085054	a
2146	-0.505840827	a
2147	-0.321109195	a
2148	0.249942226	a
2149	-0.114255824	a
2150	0.271373635	a
2151	-0.598839788	a
2152	-0.045021763	a
2153	-0.526569852	a
2154	6.713984078	a
2155	6.187264042	a
2156	-0.730013631	a
2157	-0.928320737	a
2158	1.084684675	a
2159	0.399995644	a
2160	0.168958174	a
2161	0.466772362	a
2162	-0.174263777	a
2163	1.941655005	a
2164	-0.617223483	a
2165	3.382861437	a
2166	0	a
2167	-0.937217743	a
2168	0.060988392	a
2169	6.337969026	a
2170	3.508425862	a
2171	0.885103098	a
2172	0.087383196	a
2173	0	a
2174	2.77997072	a
2175	1.50505407	a
2176	-0.226254376	a
2177	0.300272325	a
2178	-0.935491846	a
2179	3.306251928	a
2180	-0.866692869	a
2181	2.713875037	a
2182	0.261299442	a
2183	-0.908992979	a
2184	0.027922998	a
2185	2.133656279	a
2186	2.904396112	a
2187	-0.167544138	a
2188	0.461501373	a
2189	2.188114347	a
2190	-0.941786584	a
2191	0.293848282	a
2192	1.15792906	a
2193	4.630386904	a
2194	0.541669081	a
2195	0.070101835	a
2196	-0.164835502	a
2197	-0.708155126	a
2198	-0.527429198	a
2199	0.062034853	a
2200	1.943939739	a
2201	0.410505329	a
2202	-0.005189013	a
2203	0	a
2204	0.124601982	a
2205	0.497134647	a
2206	0.93966203	a
2207	5.088122452	a
2208	-0.797456445	a
2209	4.467160798	a
2210	3.324639765	a
2211	8.222008022	a
2212	-0.112945764	a
2213	-0.008665344	a
2214	1.805975616	a
2215	0.848262928	a
2216	0.087415329	a
2217	2.463394988	a
2218	-0.81114853	a
2219	0.860194822	a
2220	-0.230625977	a
2221	-0.481701522	a
2222	-0.321249135	a
2223	2.903534892	a
2224	1.796101168	a
2225	-0.355642946	a
2226	1.530371399	a
2227	-0.437367582	a
2228	2.68540436	a
2229	0	a
2230	-0.03887806	a
2231	1.289889586	a
2232	0.39029683	a
2233	1.937898087	a
2234	-0.913254738	a
2235	0.273247813	a
2236	-0.079517416	a
2237	-0.681193123	a
2238	-0.504026261	a
2239	0	a
2240	1.044536925	a
2241	-0.815206313	a
2242	-0.230735726	a
2243	-0.061020641	a
2244	-0.63700076	a
2245	-0.277438374	a
2246	3.474588643	a
2247	-0.962362365	a
2248	2.840490832	a
2249	-0.663433924	a
2250	0.104192484	a
2251	0.408380491	a
2252	0.292626788	a
2253	0	a
2254	0	a
2255	-0.195934677	a
2256	4.772764206	a
2257	-0.643366262	a
2258	1.592149479	a
2259	4.723671919	a
2260	1.539517734	a
2261	0	a
2262	-0.197616092	a
2263	0.450468865	a
2264	-0.250524594	a
2265	0.890255489	a
2266	0	a
2267	1.706669058	a
2268	1.752498118	a
2269	-0.339270319	a
2270	0	a
2271	-0.298860685	a
2272	0.062844792	a
2273	-0.361833839	a
2274	-0.564012422	a
2275	0	a
2276	3.048554709	a
2277	1.053187699	a
2278	-0.391006413	a
2279	-0.515881323	a
2280	0	a
2281	3.50857E-05	a
2282	-0.528739954	a
2283	4.952037568	a
2284	3.63000494	a
2285	-0.262988341	a
2286	0.041845172	a
2287	-0.852266083	a
2288	0.162092834	a
2289	-0.558540367	a
2290	-0.542056239	a
2291	-0.771334798	a
2292	2.472469757	a
2293	-0.484292444	a
2294	-0.023638477	a
2295	-0.816644497	a
2296	-0.437546778	a
2297	0.422703586	a
2298	-0.836030333	a
2299	-0.714241153	a
2300	-0.008529063	a
2301	1.497601377	a
2302	0.064691856	a
2303	-0.396025189	a
2304	1.218469765	a
2305	-0.917597221	a
2306	3.783533981	a
2307	-0.172074426	a
2308	-0.166467534	a
2309	-0.238501927	a
2310	-0.638847956	a
2311	-0.453004793	a
2312	-0.811367378	a
2313	1.046121021	a
2314	-0.425761362	a
2315	0	a
2316	2.94160166	a
2317	-0.032849391	a
2318	2.989937332	a
2319	5.82264516	a
2320	-0.823489988	a
2321	-0.895266672	a
2322	-0.581093167	a
2323	1.423890195	a
2324	0.42952542	a
2325	4.305506532	a
2326	-0.79440071	a
2327	2.193123834	a
2328	-0.485528165	a
2329	0.969350976	a
2330	0.609136238	a
2331	-0.723831617	a
2332	0.608136891	a
2333	0	a
2334	0.337548305	a
2335	-0.422420547	a
2336	5.804474194	a
2337	4.019142974	a
2338	-0.137225311	a
2339	-0.869317746	a
2340	0.079257092	a
2341	1.239569218	a
2342	0.011315217	a
2343	-0.752276904	a
2344	0.687199634	a
2345	0.622491484	a
2346	0.7260235	a
2347	-0.78620903	a
2348	0.363405045	a
2349	-0.453533655	a
2350	1.438355872	a
2351	0.07332713	a
2352	0	a
2353	-0.316352826	a
2354	-0.180822492	a
2355	0.173606723	a
2356	-0.779712912	a
2357	1.251164299	a
2358	-0.56660721	a
2359	-0.927533383	a
2360	4.314946025	a
2361	-0.743021687	a
2362	0.305764406	a
2363	0.730331408	a
2364	2.927042728	a
2365	1.833931584	a
2366	-0.717262428	a
2367	-0.60857714	a
2368	-0.047430159	a
2369	-0.790403838	a
2370	1.547748217	a
2371	-0.668724447	a
2372	-0.813457329	a
2373	-0.306468075	a
2374	9.330383933	a
2375	3.961621464	a
2376	-0.778482955	a
2377	-0.971677042	a
2378	6.904500939	a
2379	-0.018080183	a
2380	2.338801461	a
2381	-0.729223983	a
2382	-0.219474516	a
2383	-0.619430024	a
2384	-0.714512578	a
2385	0.617432181	a
2386	5.471543519	a
2387	-0.812438707	a
2388	-0.556713097	a
2389	-0.311979914	a
2390	0	a
2391	4.781124846	a
2392	-0.188847056	a
2393	6.682845584	a
2394	1.494228796	a
2395	0.129496866	a
2396	3.698314933	a
2397	0.340606521	a
2398	0.573888483	a
2399	4.819312263	a
2400	0.232263541	a
2401	0	a
2402	-0.499872994	a
2403	-0.022579979	a
2404	-0.090429679	a
2405	-0.361272349	a
2406	-0.425316443	a
2407	-0.370499705	a
2408	-0.29602018	a
2409	0.956182209	a
2410	0.115296492	a
2411	-0.21707653	a
2412	0.073486246	a
2413	-0.722098012	a
2414	2.282283156	a
2415	0.202374502	a
2416	0	a
2417	-0.786958939	a
2418	-0.461378981	a
2419	-0.867502701	a
2420	3.950108865	a
2421	-0.328846685	a
2422	0	a
2423	-0.60102151	a
2424	2.091638451	a
2425	7.197621681	a
2426	1.044515314	a
2427	-0.251052367	a
2428	8.54743E-05	a
2429	-0.157635114	a
2430	-0.070996674	a
2431	-0.667813798	a
2432	0.1530039	a
2433	-0.607653781	a
2434	3.487638362	a
2435	1.393009286	a
2436	0.7156228	a
2437	-0.623416938	a
2438	-0.324280363	a
2439	0	a
2440	1.699136037	a
2441	0	a
2442	-0.552630929	a
2443	0.846849983	a
2444	-0.43888518	a
2445	0	a
2446	-0.367044104	a
2447	-0.076527688	a
2448	0	a
2449	0	a
2450	-0.686551119	a
2451	0	a
2452	0.000182466	a
2453	0	a
2454	-0.118217091	a
2455	0.819011406	a
2456	0.5884241	a
2457	-0.112006081	a
2458	-0.479362458	a
2459	0	a
2460	0.123942204	a
2461	1.713786486	a
2462	-0.916117835	a
2463	-0.703770699	a
2464	-0.405963021	a
2465	-0.415566964	a
2466	0.114623649	a
2467	3.444052094	a
2468	1.054566121	a
2469	2.066668297	a
2470	-0.200891859	a
2471	-0.113542468	a
2472	-0.290282166	a
2473	9.220856322	a
2474	1.527459385	a
2475	-0.856564072	a
2476	0.510478544	a
2477	-0.761440788	a
2478	-0.285406239	a
2479	1.727842912	a
2480	0.543486384	a
2481	-0.429293883	a
2482	9.948183919	a
2483	1.15164929	a
2484	0.375252298	a
2485	-0.013197054	a
2486	11.96765721	a
2487	-0.200462453	a
2488	0.741927394	a
2489	0	a
2490	0.646067835	a
2491	-0.236525229	a
2492	8.172012973	a
2493	6.895447909	a
2494	8.35566592	a
2495	0.209521682	a
2496	0.826451615	a
2497	0.636385434	a
2498	-0.147009444	a
2499	0.580718733	a
2500	3.754994499	a
2501	1.441573914	a
2502	-0.587686404	a
2503	-0.108365488	a
2504	0	a
2505	0.255551262	a
2506	1.262798862	a
2507	0.963742849	a
2508	-0.31669242	a
2509	0.838893231	a
2510	3.40833918	a
2511	-0.485908177	a
2512	-0.781676536	a
2513	0.712810705	a
2514	0.021313767	a
2515	-0.130672873	a
2516	-0.439391672	a
2517	0.292519199	a
2518	0.871485298	a
2519	0	a
2520	0	a
2521	0.138681827	a
2522	-0.545311888	a
2523	1.215679749	a
2524	-0.277882864	a
2525	17.84332182	a
2526	1.142334362	a
2527	0.242997165	a
2528	0	a
2529	-0.830240634	a
2530	-0.548608907	a
2531	0.526386291	a
2532	-0.170735466	a
2533	3.12086772	a
2534	5.555556936	a
2535	1.077535191	a
2536	-0.894592283	a
2537	0.550189805	a
2538	7.293434351	a
2539	-0.436019173	a
2540	-0.901144886	a
2541	0.711802798	a
2542	0.709659653	a
2543	0	a
2544	0.011063374	a
2545	0.569109928	a
2546	-0.87625649	a
2547	-0.703278325	a
2548	13.70464412	a
2549	-0.196337497	a
2550	-0.671443084	a
2551	0.402886145	a
2552	0.603786354	a
2553	-0.170553831	a
2554	-0.496669304	a
2555	2.424710958	a
2556	6.527128726	a
2557	-0.828478798	a
2558	-0.299952821	a
2559	0.590192074	a
2560	2.711319572	a
2561	0.099727953	a
2562	11.32452341	a
2563	-0.838224947	a
2564	-0.43159275	a
2565	2.590612953	a
2566	-0.83426775	a
2567	-0.723186883	a
2568	19.79061394	a
2569	0.591330845	a
2570	1.508165835	a
2571	0.149589684	a
2572	-0.198976129	a
2573	0.306288343	a
2574	-0.193469634	a
2575	-0.492672522	a
2576	-0.744041617	a
2577	-0.358661635	a
2578	4.478485683	a
2579	-0.46555521	a
2580	2.244989873	a
2581	0.389407319	a
2582	2.557854954	a
2583	0.15759365	a
2584	-0.679288502	a
2585	-0.891592906	a
2586	0	a
2587	0	a
2588	0.28991348	a
2589	-0.548900614	a
2590	1.15893868	a
2591	0.884164295	a
2592	-0.502669568	a
2593	2.708715213	a
2594	3.527105891	a
2595	-0.943115353	a
2596	-0.516119956	a
2597	-0.636559763	a
2598	-0.096972448	a
2599	0.495027565	a
2600	4.207953209	a
2601	0.949555375	a
2602	-0.220463353	a
2603	3.017367694	a
2604	2.578706794	a
2605	1.370999597	a
2606	-0.807443317	a
2607	2.869687661	a
2608	-0.06863249	a
2609	0	a
2610	0.79155476	a
2611	-0.146418913	a
2612	11.79258627	a
2613	-0.183173218	a
2614	-0.165393114	a
2615	0	a
2616	0.371535671	a
2617	-0.260564331	a
2618	-0.515058215	a
2619	-0.473548356	a
2620	-0.413474632	a
2621	0	a
2622	0.116066595	a
2623	0.78062103	a
2624	-0.83331138	a
2625	0.028618759	a
2626	-0.74343372	a
2627	-0.461962253	a
2628	0.241028104	a
2629	-0.762613343	a
2630	0.913987413	a
2631	-0.230876638	a
2632	6.071261862	a
2633	-0.266873827	a
2634	-0.678785903	a
2635	0.277598411	a
2636	-0.193052633	a
2637	0.239670091	a
2638	1.660513687	a
2639	-0.042721369	a
2640	-0.100763517	a
2641	-0.553461163	a
2642	-0.336362009	a
2643	0.241272435	a
2644	-0.351992266	a
2645	-0.130568503	a
2646	4.124201307	a
2647	-0.065249635	a
2648	0.0619628	a
2649	5.627878343	a
2650	2.067477158	a
2651	5.12084894	a
2652	-0.033129342	a
2653	-0.795187858	a
2654	-0.140930066	a
2655	1.49688202	a
2656	0.159165358	a
2657	0.154170471	a
2658	-0.008943043	a
2659	-0.370660479	a
2660	-0.458494331	a
2661	-0.814304109	a
2662	0.122456549	a
2663	0.31412615	a
2664	1.715245372	a
2665	-0.000153456	a
2666	-0.018354589	a
2667	-0.031386385	a
2668	0.217602735	a
2669	-0.853311634	a
2670	1.540680302	a
2671	-0.907950275	a
2672	0.323047864	a
2673	0.295806804	a
2674	0.495816997	a
2675	0.075029797	a
2676	0.630732175	a
2677	2.36314E-05	a
2678	0.893831489	a
2679	0.850266294	a
2680	-0.346913986	a
2681	-0.545978101	a
2682	0.102847438	a
2683	-0.89989349	a
2684	0.005869919	a
2685	0.052073007	a
2686	-0.921171585	a
2687	-0.057921096	a
2688	7.34313761	a
2689	-0.508799195	a
2690	-0.171883193	a
2691	-0.788730051	a
2692	0	a
2693	-0.745481692	a
2694	-0.265464755	a
2695	0	a
2696	0.152988786	a
2697	-0.491271452	a
2698	-0.000311562	a
2699	-0.494568026	a
2700	2.946866588	a
2701	-0.097291658	a
2702	0.291525296	a
2703	8.709991616	a
2704	0.532671643	a
2705	-0.79605217	a
2706	-0.548102746	a
2707	-0.024756632	a
2708	-0.89931109	a
2709	0.228810026	a
2710	0.756050849	a
2711	0.010874481	a
2712	-0.052707931	a
2713	0	a
2714	0.326239645	a
2715	0.120228735	a
2716	0.134647895	a
2717	-0.74277708	a
2718	1.868986666	a
2719	0.010388093	a
2720	0.38748598	a
2721	14.17465904	a
2722	-0.754450186	a
2723	6.087400984	a
2724	-0.527298739	a
2725	2.8531801	a
2726	-0.389978558	a
2727	-0.57892545	a
2728	-0.961181012	a
2729	0.086895789	a
2730	2.080448171	a
2731	2.839644516	a
2732	0.042196641	a
2733	0.581765009	a
2734	0.643467949	a
2735	-0.341589875	a
2736	0	a
2737	-0.107958091	a
2738	-0.27515173	a
2739	0.206108047	a
2740	-0.443574059	a
2741	0.205465864	a
2742	-0.896280518	a
2743	-0.090398015	a
2744	-0.564169675	a
2745	0.404221354	a
2746	-0.519108863	a
2747	0.701065888	a
2748	-0.874767295	a
2749	0.096626557	a
2750	-0.405267715	a
2751	0	a
2752	-0.844292424	a
2753	-0.874768397	a
2754	0	a
2755	-0.590695428	a
2756	0.423790185	a
2757	1.514487105	a
2758	-0.237685253	a
2759	0.055652463	a
2760	-0.360759784	a
2761	0.212623557	a
2762	-0.30033041	a
2763	0	a
2764	-0.730388748	a
2765	2.45133205	a
2766	1.375724541	a
2767	-6.66816E-05	a
2768	-0.492586614	a
2769	0.295880076	a
2770	-0.460231142	a
2771	0.084626697	a
2772	-0.882039301	a
2773	-0.640004428	a
2774	-0.889675144	a
2775	14.20113237	a
2776	-0.218991834	a
2777	0.105728824	a
2778	0.672645687	a
2779	0.345188347	a
2780	-0.854005967	a
2781	0.65101539	a
2782	-0.319840861	a
2783	-0.415273523	a
2784	-0.960337691	a
2785	-0.264499633	a
2786	-0.544198792	a
2787	-0.964930923	a
2788	-0.441686943	a
2789	-0.768460543	a
2790	0.441379394	a
2791	1.042221684	a
2792	0.034923113	a
2793	0.739206214	a
2794	0.196415429	a
2795	0.558895107	a
2796	0.000595671	a
2797	-0.691189267	a
2798	-0.434240468	a
2799	0.008925344	a
2800	0.133698874	a
2801	2.00100999	a
2802	-0.483526894	a
2803	-0.468249834	a
2804	0.774987206	a
2805	0.218016683	a
2806	-0.014114256	a
2807	0.489240709	a
2808	11.97657805	a
2809	0.640747216	a
2810	0.059689175	a
2811	0.576867767	a
2812	-0.294109579	a
2813	-0.247455809	a
2814	2.217258493	a
2815	5.345278233	a
2816	3.646823359	a
2817	-0.115366067	a
2818	-0.343573843	a
2819	0.526838725	a
2820	-0.768397523	a
2821	-0.041029677	a
2822	-0.072861899	a
2823	8.918979143	a
2824	0.731138455	a
2825	-0.080296358	a
2826	-0.590338407	a
2827	-0.852486463	a
2828	-0.743836237	a
2829	-0.773548805	a
2830	-0.328252927	a
2831	-0.117652271	a
2832	-0.841693147	a
2833	-0.255925678	a
2834	-0.483928	a
2835	-0.832405826	a
2836	-0.305814544	a
2837	1.674054259	a
2838	2.083481375	a
2839	0.028770815	a
2840	-0.014196468	a
2841	0.117452375	a
2842	0	a
2843	2.751768085	a
2844	1.080467994	a
2845	-0.154698192	a
2846	-0.786557427	a
2847	0.280916793	a
2848	1.021594591	a
2849	0.444841382	a
2850	-0.632904728	a
2851	0.693299333	a
2852	0	a
2853	-0.374450889	a
2854	5.136731221	a
2855	0.7703055	a
2856	0.188239738	a
2857	-0.372508572	a
2858	-0.677038745	a
2859	11.54210808	a
2860	-0.385174994	a
2861	-0.421744428	a
2862	0.251096218	a
2863	-0.195253795	a
2864	-0.563618241	a
2865	0.524100102	a
2866	-0.55613668	a
2867	-0.499417997	a
2868	2.328513957	a
2869	-0.488225101	a
2870	0.290969312	a
2871	0.457284036	a
2872	6.913291085	a
2873	0.102374615	a
2874	-0.712194681	a
2875	-0.887400057	a
2876	-0.449167938	a
2877	5.37723835	a
2878	0.652324163	a
2879	1.102313208	a
2880	-0.492973737	a
2881	3.178906765	a
2882	1.415228889	a
2883	0.222240215	a
2884	0.131303962	a
2885	-0.898255457	a
2886	-0.436816185	a
2887	2.928444809	a
2888	21.91806922	a
2889	-0.513888063	a
2890	7.415601723	a
2891	-0.810145801	a
2892	7.943574428	a
2893	0.531741442	a
2894	5.38764265	a
2895	0.098811317	a
2896	0	a
2897	0.608066171	a
2898	-0.187820757	a
2899	0.863773731	a
2900	-0.36919282	a
2901	0.907463393	a
2902	-0.800780132	a
2903	0.002618568	a
2904	6.68982055	a
2905	-0.033904969	a
2906	0.56087459	a
2907	-0.21738332	a
2908	0.099722541	a
2909	-0.435625615	a
2910	1.640854399	a
2911	-0.938209866	a
2912	-0.400505491	a
2913	0.402262568	a
2914	13.92872404	a
2915	0.181601006	a
2916	0.727984768	a
2917	0.405114681	a
2918	-0.435249594	a
2919	-0.507909982	a
2920	2.743730514	a
2921	0.342110511	a
2922	-0.507507411	a
2923	1.218511706	a
2924	0.634294494	a
2925	2.720085543	a
2926	0.322591748	a
2927	-0.578496825	a
2928	-0.318493812	a
2929	-0.515816879	a
2930	0.205700944	a
2931	-0.023539566	a
2932	4.812077575	a
2933	1.752130002	a
2934	-0.625555044	a
2935	-0.858478075	a
2936	1.288475714	a
2937	9.644385977	a
2938	0.654549508	a
2939	-0.953602041	a
2940	-0.365704193	a
2941	0.065542587	a
2942	-0.471992001	a
2943	8.714036142	a
2944	-0.24159273	a
2945	-0.347219176	a
2946	1.411716039	a
2947	0.024996227	a
2948	1.526583237	a
2949	4.194829064	a
2950	1.268987531	a
2951	0	a
2952	-0.440214814	a
2953	-0.752357636	a
2954	2.323578623	a
2955	10.08384941	a
2956	1.867618737	a
2957	-0.56306285	a
2958	6.685974698	a
2959	0	a
2960	-0.38692262	a
2961	1.499312066	a
2962	-0.002879344	a
2963	-0.932224826	a
2964	-0.114432942	a
2965	-0.722495596	a
2966	0.014998411	a
2967	-0.52018599	a
2968	-0.006115384	a
2969	0.231051854	a
2970	0.80542541	a
2971	0.016815923	a
2972	0.020546736	a
2973	-0.522579619	a
2974	-0.719714189	a
2975	0.075008764	a
2976	2.406853417	a
2977	2.161598302	a
2978	1.267873929	a
2979	0.360652255	a
2980	0.046709021	a
2981	-0.574846289	a
2982	-0.698439413	a
2983	0	a
2984	-0.327729614	a
2985	-0.227359782	a
2986	-0.288733907	a
2987	-0.666007532	a
2988	-0.495053064	a
2989	7.078885367	a
2990	10.1562509	a
2991	2.57859808	a
2992	0.419446624	a
2993	1.159259561	a
2994	-0.062971141	a
2995	-0.589572855	a
2996	-0.940493147	a
2997	-0.615675193	a
2998	0.812369048	a
2999	0.15848653	a
3000	-0.389909693	a

==> fig/reward-after-repair.txt <==
x y
1	0.957608623
2	1.171303783
3	1.213852331
4	1.262459668
5	1.417845944
6	1.51789604
7	1.588431789
8	1.65774357
9	1.663303395
10	1.716049063
11	1.741346848
12	1.770379172
13	1.802994363
14	1.807604329
15	1.811097632
16	1.833004228
17	1.840561554
18	1.844223633
19	1.886744931
20	1.927049051
21	1.966000999
22	1.971051706
23	2.039262475
24	2.056042101
25	2.070087107
26	2.071653621
27	2.109310952
28	2.117884961
29	2.152480518
30	2.184188437
31	2.203626025
32	2.211396891
33	2.239881278
34	2.241999129
35	2.277120277
36	2.291549361
37	2.303888695
38	2.309007204
39	2.328055858
40	2.338665206
41	2.343753548
42	2.399081731
43	2.410175099
44	2.421112726
45	2.437298262
46	2.443414012
47	2.452192144
48	2.476008754
49	2.492426827
50	2.526332746
51	2.590226852
52	2.64878964
53	2.678589564
54	2.698758469
55	2.721449625
56	2.734119203
57	2.754531917
58	2.759384752
59	2.764137263
60	2.7828341
61	2.797811472
62	2.838684438
63	2.857727084
64	2.866336499
65	2.897348196
66	2.902181418
67	2.902963129
68	2.911644066
69	2.911899283
70	2.914713045
71	2.9321204
72	2.958896079
73	2.995388619
74	2.997573778
75	3.06292483
76	3.069204911
77	3.094446104
78	3.103914726
79	3.110011875
80	3.121032074
81	3.123817808
82	3.137181864
83	3.154965484
84	3.158166952
85	3.162649675
86	3.202794842
87	3.23245927
88	3.239148283
89	3.257640655
90	3.258066325
91	3.259624376
92	3.320683119
93	3.321803723
94	3.340003417
95	3.342074921
96	3.352380196
97	3.364601869
98	3.366481896
99	3.394976783
100	3.42458514
101	3.433035384
102	3.438534143
103	3.452244897
104	3.520570614
105	3.528624431
106	3.532575225
107	3.548060805
108	3.596395037
109	3.597647885
110	3.610935664
111	3.643171825
112	3.694843846
113	3.729265425
114	3.781826554
115	3.787964386
116	3.796437549
117	3.796856104
118	3.807546563
119	3.836309717
120	3.844553701
121	3.844867674
122	3.856646822
123	3.888891745
124	3.921369358
125	3.977252769
126	3.994560366
127	4.012850291
128	4.034180948
129	4.036022515
130	4.037010557
131	4.081520237
132	4.085889248
133	4.100437148
134	4.116214307
135	4.150800348
136	4.157955572
137	4.166259318
138	4.184138881
139	4.21359691
140	4.21581485
141	4.251204841
142	4.259857162
143	4.272973679
144	4.276499085
145	4.279597365
146	4.289392322
147	4.291108951
148	4.336010071
149	4.3912058
150	4.401336632
151	4.410374991
152	4.416748674
153	4.417053971
154	4.450514178
155	4.457744784
156	4.470137419
157	4.475530161
158	4.507958039
159	4.509343872
160	4.521464638
161	4.544065438
162	4.552202983
163	4.554296785
164	4.597883717
165	4.617873609
166	4.617885211
167	4.618548943
168	4.639241065
169	4.647237507
170	4.671181293
171	4.67817822
172	4.688772276
173	4.69026669
174	4.724801326
175	4.73029862
176	4.73694836
177	4.760190269
178	4.780381769
179	4.822477701
180	4.847460154
181	4.858785715
182	4.865548239
183	4.87048294
184	4.898883832
185	4.907180684
186	4.909091123
187	4.937093118
188	4.964421444
189	4.975498204
190	4.997806106
191	5.007089917
192	5.060834643
193	5.070673074
194	5.08003234
195	5.094755384
196	5.112470914
197	5.123123681
198	5.154187977
199	5.169378164
200	5.174383141
201	5.191437751
202	5.199485967
203	5.203733166
204	5.240253769
205	5.246168357
206	5.259620957
207	5.269695108
208	5.28888334
209	5.288892743
210	5.296556072
211	5.323327436
212	5.353205812
213	5.36447146
214	5.368522448
215	5.378020273
216	5.405878194
217	5.433029519
218	5.454592302
219	5.478394674
220	5.496907698
221	5.503856937
222	5.504659484
223	5.522214847
224	5.526813584
225	5.57910564
226	5.580126708
227	5.597319802
228	5.610562346
229	5.621636211
230	5.644610575
231	5.652300992
232	5.678826377
233	5.683629419
234	5.700457323
235	5.743652331
236	5.743665088
237	5.745901358
238	5.762457607
239	5.811771931
240	5.830276937
241	5.837335643
242	5.848178091
243	5.850716348
244	5.864267947
245	5.910687186
246	5.926138338
247	5.94554055
248	5.952324817
249	5.953053976
250	5.960659826
251	5.981557353
252	5.994481198
253	6.004955345
254	6.022052672
255	6.030216624
256	6.03217524
257	6.033549498
258	6.034195558
259	6.042998434
260	6.075603632
261	6.101985261
262	6.112340547
263	6.127138568
264	6.14255044
265	6.175451856
266	6.232821601
267	6.257106317
268	6.301014327
269	6.323934719
270	6.335982869
271	6.337407556
272	6.356180415
273	6.360915784
274	6.369089264
275	6.38602394
276	6.402223121
277	6.431636007
278	6.445931957
279	6.473780843
280	6.486694964
281	6.494755692
282	6.496591286
283	6.499539723
284	6.51241646
285	6.514459649
286	6.520582488
287	6.526984102
288	6.528586172
289	6.559900246
290	6.571680283
291	6.572764984
292	6.586359926
293	6.595596895
294	6.598344143
295	6.608611442
296	6.611793614
297	6.624637533
298	6.636820859
299	6.647280138
300	6.647929823
301	6.65600911
302	6.663672808
303	6.665175289
304	6.700100223
305	6.710100683
306	6.741418505
307	6.742466259
308	6.787348829
309	6.798172876
310	6.807260875
311	6.822963233
312	6.839352818
313	6.839694311
314	6.865091753
315	6.888313879
316	6.900954116
317	6.902909339
318	6.911897332
319	6.912093155
320	6.919207692
321	6.933762126
322	6.952388112
323	6.953301948
324	6.969199784
325	6.96994825
326	6.998958867
327	7.026142877
328	7.032306194
329	7.106310934
330	7.126102918
331	7.170823066
332	7.188483896
333	7.193642151
334	7.233519276
335	7.239397578
336	7.265944278
337	7.27690799
338	7.293828073
339	7.318679843
340	7.318720908
341	7.330826007
342	7.334201466
343	7.370127018
344	7.380962166
345	7.424280887
346	7.429842927
347	7.431914252
348	7.451383273
349	7.456078941
350	7.461580639
351	7.464395292
352	7.466451542
353	7.469339163
354	7.523803147
355	7.530263429
356	7.536563835
357	7.553970347
358	7.621831459
359	7.64614601
360	7.650564544
361	7.651333713
362	7.656118342
363	7.660389995
364	7.678244713
365	7.687104691
366	7.710668774
367	7.715936081
368	7.761227367
369	7.768822811
370	7.776715531
371	7.778358936
372	7.816901279
373	7.822469959
374	7.823603912
375	7.835546293
376	7.838404658
377	7.855174762
378	7.858950143
379	7.872043965
380	7.886926248
381	7.894404383
382	7.897598303
383	7.992301128
384	8.001282216
385	8.015744567
386	8.02022517
387	8.029420996
388	8.056513787
389	8.088867976
390	8.09912148
391	8.102669389
392	8.11999238
393	8.122198928
394	8.12827266
395	8.142668208
396	8.147551533
397	8.182704544
398	8.201022288
399	8.206388155
400	8.216340566
401	8.234104156
402	8.242078408
403	8.263024724
404	8.264214902
405	8.281553904
406	8.286925327
407	8.339101458
408	8.342765589
409	8.399191884
410	8.421498641
411	8.432225116
412	8.458844048
413	8.471940114
414	8.481950105
415	8.522657023
416	8.569736052
417	8.572250041
418	8.589882633
419	8.70197265
420	8.707018489
421	8.734419599
422	8.743301903
423	8.74776454
424	8.75008208
425	8.757125765
426	8.777566682
427	8.797583136
428	8.805524175
429	8.825088578
430	8.838401097
431	8.842597238
432	8.854786784
433	8.871771699
434	8.880191305
435	8.886346095
436	8.888038264
437	8.891829496
438	8.93772324
439	8.944952977
440	8.945966163
441	8.954467978
442	8.959308074
443	8.963363274
444	8.983874428
445	8.984150078
446	9.000708114
447	9.002120191
448	9.022159827
449	9.023332427
450	9.042125462
451	9.047325054
452	9.064856332
453	9.110216661
454	9.141080706
455	9.181021559
456	9.205877476
457	9.220394331
458	9.247154267
459	9.271711366
460	9.272982384
461	9.281033034
462	9.300595928
463	9.340587849
464	9.361267346
465	9.361769176
466	9.380721398
467	9.405796554
468	9.431078055
469	9.463425295
470	9.481723255
471	9.537003488
472	9.55833411
473	9.564855568
474	9.567486014
475	9.61426873
476	9.670875909
477	9.679050948
478	9.685057421
479	9.715308469
480	9.722352856
481	9.729655356
482	9.750575713
483	9.754347302
484	9.755808596
485	9.762534761
486	9.766103751
487	9.766149359
488	9.787177663
489	9.801060713
490	9.80819762
491	9.811560384
492	9.81892935
493	9.822906468
494	9.869743462
495	9.884664405
496	9.901191427
497	9.913360711
498	9.918120116
499	9.967023048
500	9.969640984
501	9.971460748
502	9.989156054
503	9.998129774
504	10.00450108
505	10.00606395
506	10.01100026
507	10.01221323
508	10.01524717
509	10.0430782
510	10.0511698
511	10.07913003
512	10.08131549
513	10.0893203
514	10.09403152
515	10.15587465
516	10.20970378
517	10.26338696
518	10.27118735
519	10.27123111
520	10.27382434
521	10.28223923
522	10.31009182
523	10.31459647
524	10.32349703
525	10.32385132
526	10.35521698
527	10.35666608
528	10.43392516
529	10.44082455
530	10.46486317
531	10.47293949
532	10.47773139
533	10.50752539
534	10.51995308
535	10.52615031
536	10.52823105
537	10.53641437
538	10.55243094
539	10.59089544
540	10.60200462
541	10.64035347
542	10.67220762
543	10.68272996
544	10.69193826
545	10.6922024
546	10.70435543
547	10.73024883
548	10.74545432
549	10.76190286
550	10.77589943
551	10.77671402
552	10.77797704
553	10.78392914
554	10.78861384
555	10.79319679
556	10.80594049
557	10.8417173
558	10.88820391
559	10.88841479
560	10.90075139
561	10.9047027
562	10.91028969
563	10.92442776
564	10.94992881
565	10.96630914
566	10.96747349
567	10.99629718
568	10.99836913
569	10.99917042
570	11.05700634
571	11.0633054
572	11.10787496
573	11.1305187
574	11.1383501
575	11.19244408
576	11.1965961
577	11.22166467
578	11.27442626
579	11.29151114
580	11.32683079
581	11.33884426
582	11.34767231
583	11.36140165
584	11.38231566
585	11.38877034
586	11.40399347
587	11.40832084
588	11.4173343
589	11.4953913
590	11.50575565
591	11.52018736
592	11.55113959
593	11.5512444
594	11.5596028
595	11.56201614
596	11.5662482
597	11.58583387
598	11.62564562
599	11.63230776
600	11.64304554
601	11.66212512
602	11.69774691
603	11.7100765
604	11.72127666
605	11.72681172
606	11.73458941
607	11.75693863
608	11.80194634
609	11.87062846
610	11.90336959
611	11.94643417
612	11.96676114
613	11.99972038
614	12.03403696
615	12.04554579
616	12.05393529
617	12.10618335
618	12.18190688
619	12.18254863
620	12.18560004
621	12.22333108
622	12.24314274
623	12.2521217
624	12.28080508
625	12.31620527
626	12.37280401
627	12.39889361
628	12.40455986
629	12.40775364
630	12.43114199
631	12.44055159
632	12.46944171
633	12.47602757
634	12.492736
635	12.53563829
636	12.55943042
637	12.56635883
638	12.57543403
639	12.59000755
640	12.60020796
641	12.61253758
642	12.61472884
643	12.6305303
644	12.71972259
645	12.7319421
646	12.73916084
647	12.74391208
648	12.76324668
649	12.78654043
650	12.78656777
651	12.806253
652	12.80861539
653	12.81725385
654	12.83409445
655	12.84239617
656	12.86011843
657	12.8650343
658	12.86622264
659	12.88302993
660	12.8845438
661	12.88729948
662	12.91642324
663	12.92496879
664	12.93214141
665	12.93755154
666	12.94398022
667	12.94754937
668	12.96205425
669	12.98718533
670	12.99578272
671	13.01381703
672	13.01811105
673	13.03013936
674	13.03058279
675	13.03723608
676	13.13932526
677	13.14438034
678	13.16354089
679	13.18893894
680	13.21857445
681	13.24015303
682	13.30163427
683	13.31407399
684	13.31617591
685	13.32940963
686	13.33918749
687	13.35003036
688	13.35815982
689	13.39498433
690	13.40823271
691	13.41876959
692	13.47332268
693	13.47599434
694	13.51409625
695	13.51693441
696	13.53409599
697	13.54681836
698	13.55577567
699	13.55999628
700	13.61171754
701	13.62924475
702	13.66160533
703	13.6812851
704	13.70345777
705	13.76213467
706	13.77809285
707	13.77965534
708	13.78723701
709	13.79104619
710	13.79905916
711	13.80132031
712	13.80464203
713	13.86401114
714	13.86756487
715	13.93656738
716	13.97301542
717	13.99462199
718	13.99513549
719	14.00580059
720	14.03835577
721	14.0620228
722	14.12140208
723	14.17568075
724	14.1835202
725	14.22404903
726	14.23693101
727	14.24482474
728	14.24947842
729	14.25660349
730	14.29672929
731	14.30785091
732	14.31082376
733	14.34754949
734	14.35867901
735	14.38805339
736	14.40626209
737	14.42749863
738	14.42906478
739	14.43105466
740	14.45250634
741	14.47238364
742	14.48194635
743	14.50451587
744	14.52430116
745	14.52724774
746	14.5706523
747	14.67955174
748	14.69955665
749	14.74232942
750	14.78816019
751	14.85683484
752	14.87128273
753	14.87432236
754	14.92599995
755	14.97219742
756	14.97899453
757	14.98549861
758	14.98678783
759	14.99362181
760	15.01415796
761	15.01878357
762	15.0249103
763	15.06446914
764	15.06778689
765	15.08545371
766	15.0952161
767	15.09820618
768	15.11125851
769	15.13920389
770	15.1394488
771	15.1714048
772	15.20597485
773	15.23223935
774	15.26987267
775	15.27149364
776	15.27166921
777	15.2830507
778	15.28496649
779	15.35551715
780	15.43735677
781	15.47208591
782	15.48498425
783	15.48653573
784	15.51191153
785	15.52916089
786	15.58601289
787	15.58803719
788	15.61134176
789	15.62326156
790	15.63529145
791	15.65211796
792	15.66070586
793	15.66838593
794	15.67443879
795	15.72458318
796	15.73167942
797	15.73582391
798	15.79181849
799	15.84789292
800	15.86442196
801	15.88361062
802	15.89811945
803	15.96644208
804	15.98565223
805	16.01017203
806	16.02411793
807	16.03566919
808	16.04568652
809	16.09867853
810	16.14541946
811	16.14722212
812	16.15092672
813	16.15604602
814	16.22220641
815	16.23978032
816	16.26098116
817	16.26184948
818	16.26444114
819	16.26655891
820	16.29571314
821	16.29668447
822	16.30935013
823	16.34953065
824	16.35872209
825	16.35983044
826	16.37754708
827	16.46558767
828	16.46654418
829	16.51070041
830	16.53560886
831	16.54020232
832	16.5755467
833	16.59180751
834	16.62939845
835	16.6335528
836	16.6471162
837	16.6484672
838	16.66552917
839	16.67194998
840	16.6757725
841	16.67718073
842	16.71059686
843	16.72128679
844	16.72756517
845	16.75386284
846	16.75911145
847	16.79448844
848	16.82227592
849	16.83450195
850	16.86279616
851	16.92187686
852	16.92730626
853	16.95776574
854	16.96214628
855	16.96979095
856	16.98423798
857	16.99373475
858	17.04619952
859	17.07481756
860	17.09903984
861	17.11369814
862	17.1177822
863	17.12580735
864	17.15410128
865	17.16895163
866	17.18420936
867	17.19030285
868	17.19616086
869	17.19889055
870	17.22095586
871	17.23421558
872	17.23467658
873	17.24705831
874	17.26874604
875	17.27130216
876	17.28106484
877	17.28536044
878	17.30421041
879	17.30442158
880	17.37787601
881	17.37918284
882	17.37989316
883	17.39366314
884	17.39501993
885	17.43917495
886	17.44364316
887	17.48931491
888	17.49012979
889	17.51089371
890	17.52398381
891	17.55328416
892	17.64467572
893	17.64768871
894	17.72378464
895	17.74655243
896	17.82942081
897	17.83436652
898	17.84403663
899	17.90184081
900	17.96137599
901	17.96847655
902	17.99581139
903	18.0213006
904	18.02639544
905	18.05397559
906	18.06448115
907	18.1156481
908	18.1194849
909	18.13240918
910	18.16789182
911	18.17058323
912	18.22106844
913	18.22610071
914	18.22949304
915	18.29065142
916	18.30508906
917	18.33170902
918	18.34786697
919	18.35195174
920	18.35214076
921	18.36594988
922	18.37133778
923	18.37631092
924	18.38466074
925	18.39496469
926	18.41665774
927	18.43621647
928	18.43970284
929	18.45870601
930	18.48358353
931	18.49804987
932	18.55521657
933	18.57334859
934	18.5963793
935	18.67349976
936	18.70536523
937	18.7153854
938	18.72930333
939	18.74960906
940	18.76308073
941	18.76362838
942	18.77957232
943	18.81150106
944	18.82609318
945	18.86591987
946	18.87159948
947	18.87581304
948	18.88709591
949	18.89507165
950	18.90950755
951	18.95079365
952	18.96539879
953	18.98963553
954	19.00244109
955	19.05010219
956	19.102074
957	19.10711793
958	19.17970778
959	19.19791754
960	19.19886609
961	19.25955201
962	19.30187
963	19.3354853
964	19.34027594
965	19.38273304
966	19.38387916
967	19.39936405
968	19.40734652
969	19.43574914
970	19.49681451
971	19.50393018
972	19.51761084
973	19.52893742
974	19.52980423
975	19.5684792
976	19.57346875
977	19.581981
978	19.58733871
979	19.59862333
980	19.61753145
981	19.61900802
982	19.65609487
983	19.6882162
984	19.70120813
985	19.73849336
986	19.7544677
987	19.76153573
988	19.7803363
989	19.78818561
990	19.84787979
991	19.86902031
992	19.8842404
993	19.91660622
994	19.9182864
995	19.92247374
996	19.92915385
997	19.9401352
998	19.9920822
999	20.01163638
1000	20.01478952
1001	20.01872992
1002	20.02479455
1003	20.12324022
1004	20.13152693
1005	20.15655229
1006	20.17456017
1007	20.17687887
1008	20.17734056
1009	20.18646329
1010	20.19757401
1011	20.21593891
1012	20.27373491
1013	20.27887079
1014	20.29347401
1015	20.3139489
1016	20.31759549
1017	20.37826451
1018	20.3966508
1019	20.40327015
1020	20.4367582
1021	20.45497381
1022	20.45945141
1023	20.46715452
1024	20.47390998
1025	20.47659709
1026	20.48907673
1027	20.49038323
1028	20.50514139
1029	20.5099924
1030	20.5148646
1031	20.54943797
1032	20.55065092
1033	20.59242983
1034	20.6057733
1035	20.62074585
1036	20.62685295
1037	20.65590131
1038	20.65603864
1039	20.65775581
1040	20.72581132
1041	20.74432767
1042	20.83533848
1043	20.84352379
1044	20.86418618
1045	20.93944163
1046	20.94966282
1047	20.95379602
1048	20.96934974
1049	20.98321977
1050	21.01495498
1051	21.04606913
1052	21.08905088
1053	21.10891776
1054	21.1105212
1055	21.13726179
1056	21.14218353
1057	21.17188386
1058	21.17617006
1059	21.18464917
1060	21.19354539
1061	21.29186656
1062	21.33011878
1063	21.33188063
1064	21.33233886
1065	21.33461774
1066	21.34026888
1067	21.41953642
1068	21.42241757
1069	21.45157286
1070	21.45474255
1071	21.47412041
1072	21.50157292
1073	21.52564125
1074	21.55386504
1075	21.6209873
1076	21.63104532
1077	21.67529171
1078	21.67908315
1079	21.69193417
1080	21.69649305
1081	21.69867347
1082	21.70251892
1083	21.72884542
1084	21.74098225
1085	21.75284021
1086	21.79826598
1087	21.8043615
1088	21.8100252
1089	21.8364789
1090	21.84997503
1091	21.86808503
1092	21.87029849
1093	21.89172971
1094	21.94032967
1095	21.94171791
1096	21.97679398
1097	22.00729482
1098	22.00976369
1099	22.05152836
1100	22.07768383
1101	22.0908398
1102	22.10217005
1103	22.10820115
1104	22.13021378
1105	22.14856686
1106	22.15407219
1107	22.17805485
1108	22.22184438
1109	22.26219422
1110	22.28054228
1111	22.2888387
1112	22.37798761
1113	22.38494412
1114	22.43139927
1115	22.44890101
1116	22.46390352
1117	22.47727471
1118	22.51110798
1119	22.52817524
1120	22.55943774
1121	22.56940589
1122	22.57756897
1123	22.60001405
1124	22.61019358
1125	22.6523738
1126	22.6939414
1127	22.71107991
1128	22.74201963
1129	22.77472366
1130	22.78109866
1131	22.78776507
1132	22.79710992
1133	22.84658804
1134	22.92118652
1135	22.96292791
1136	22.9856284
1137	22.99592794
1138	22.99700664
1139	23.0183336
1140	23.0198064
1141	23.02308653
1142	23.02487778
1143	23.04357497
1144	23.06307224
1145	23.08246348
1146	23.08278527
1147	23.09183273
1148	23.10879025
1149	23.12836993
1150	23.13197954
1151	23.14088513
1152	23.17978381
1153	23.18742058
1154	23.18778071
1155	23.1934636
1156	23.22107984
1157	23.3128726
1158	23.34715997
1159	23.36542785
1160	23.37561598
1161	23.44638589
1162	23.45734601
1163	23.47563337
1164	23.49018374
1165	23.52193609
1166	23.55549284
1167	23.58622553
1168	23.65382255
1169	23.65778717
1170	23.66947818
1171	23.6724464
1172	23.71574394
1173	23.7228944
1174	23.76036842
1175	23.76564562
1176	23.76633757
1177	23.77085754
1178	23.7746591
1179	23.81546514
1180	23.83169451
1181	23.83258496
1182	23.85940213
1183	23.86280757
1184	23.87169297
1185	23.87862418
1186	23.87987907
1187	23.90534295
1188	23.91286328
1189	23.93455192
1190	23.95488906
1191	24.0048995
1192	24.07533863
1193	24.07885308
1194	24.10612048
1195	24.14178113
1196	24.1529395
1197	24.16586358
1198	24.17411465
1199	24.18285401
1200	24.22738669
1201	24.23119325
1202	24.2399241
1203	24.31532272
1204	24.31965534
1205	24.3264
1206	24.36514678
1207	24.36655143
1208	24.37263923
1209	24.38398914
1210	24.38834793
1211	24.42505907
1212	24.46454228
1213	24.55107177
1214	24.55274182
1215	24.57585678
1216	24.58232342
1217	24.60992817
1218	24.65563103
1219	24.66863775
1220	24.69534027
1221	24.73116123
1222	24.74556933
1223	24.75266961
1224	24.79026199
1225	24.84688246
1226	24.88465952
1227	24.89602595
1228	24.91646542
1229	24.92106693
1230	24.92174676
1231	24.95846845
1232	24.9693634
1233	24.9886833
1234	24.99563825
1235	25.01056567
1236	25.06458692
1237	25.08854782
1238	25.11391316
1239	25.1485439
1240	25.16996997
1241	25.2339426
1242	25.24794307
1243	25.2551323
1244	25.31193066
1245	25.32442821
1246	25.32942338
1247	25.36193336
1248	25.36574051
1249	25.36798249
1250	25.39913297
1251	25.42098232
1252	25.42492443
1253	25.45114967
1254	25.45490412
1255	25.49598133
1256	25.49856532
1257	25.51231271
1258	25.51291985
1259	25.52447838
1260	25.5287025
1261	25.53854205
1262	25.54079213
1263	25.5592649
1264	25.56700125
1265	25.6476968
1266	25.6532973
1267	25.6833978
1268	25.68757968
1269	25.72936673
1270	25.73792011
1271	25.74769965
1272	25.81059526
1273	25.83934341
1274	25.87129714
1275	25.89210841
1276	25.90566029
1277	25.93057796
1278	25.9515745
1279	25.96233258
1280	26.04621876
1281	26.04829732
1282	26.06099313
1283	26.08829698
1284	26.09498295
1285	26.10054297
1286	26.1249758
1287	26.13101557
1288	26.13157228
1289	26.14203977
1290	26.16699524
1291	26.18558986
1292	26.18627814
1293	26.21183488
1294	26.22235484
1295	26.27666125
1296	26.29349232
1297	26.32229589
1298	26.3444413
1299	26.36173169
1300	26.3619443
1301	26.38725667
1302	26.41156526
1303	26.41305696
1304	26.4227382
1305	26.44417289
1306	26.44492811
1307	26.46339966
1308	26.46866308
1309	26.49910612
1310	26.51620844
1311	26.52567146
1312	26.59930685
1313	26.61527157
1314	26.65601374
1315	26.66659138
1316	26.69047899
1317	26.70760834
1318	26.75446833
1319	26.7827298
1320	26.79558952
1321	26.81065796
1322	26.89735656
1323	26.90979219
1324	26.91441577
1325	26.91795165
1326	26.94529833
1327	26.96392408
1328	26.9684621
1329	26.97851625
1330	26.99304476
1331	26.99633032
1332	27.01825257
1333	27.01944473
1334	27.02956863
1335	27.05417202
1336	27.11460311
1337	27.14771143
1338	27.18934118
1339	27.22888834
1340	27.24206773
1341	27.25282549
1342	27.25512857
1343	27.30212094
1344	27.30387929
1345	27.3224505
1346	27.35936382
1347	27.37900917
1348	27.39641964
1349	27.44374139
1350	27.53041869
1351	27.57251238
1352	27.60535662
1353	27.63516418
1354	27.66911917
1355	27.70363485
1356	27.7041684
1357	27.7756491
1358	27.80912726
1359	27.81019522
1360	27.86664934
1361	27.8736228
1362	27.87485053
1363	27.87793817
1364	27.89090666
1365	27.89892178
1366	27.92120336
1367	27.95373305
1368	27.96367475
1369	27.98006783
1370	27.98757418
1371	28.00814734
1372	28.04909632
1373	28.05371273
1374	28.05607463
1375	28.06521473
1376	28.09011452
1377	28.17280459
1378	28.19958325
1379	28.20612406
1380	28.21693513
1381	28.21929708
1382	28.24804704
1383	28.28164962
1384	28.2887505
1385	28.29371739
1386	28.33449253
1387	28.37430148
1388	28.39535107
1389	28.43945602
1390	28.46771528
1391	28.47145592
1392	28.5021207
1393	28.53217548
1394	28.53975519
1395	28.55313272
1396	28.57600704
1397	28.5916232
1398	28.60084164
1399	28.6047553
1400	28.62077604
1401	28.62676585
1402	28.63542596
1403	28.63858019
1404	28.64952204
1405	28.65788952
1406	28.67993654
1407	28.68259648
1408	28.68956787
1409	28.70226827
1410	28.72528213
1411	28.76985401
1412	28.77309864
1413	28.77450566
1414	28.79126924
1415	28.80725308
1416	28.80974199
1417	28.8139067
1418	28.82647717
1419	28.85141301
1420	28.88715834
1421	28.91777121
1422	28.9410433
1423	28.95423249
1424	28.96086654
1425	28.96525685
1426	28.98177047
1427	29.01198628
1428	29.04592995
1429	29.04975749
1430	29.05075055
1431	29.06894248
1432	29.07391827
1433	29.09222272
1434	29.09499052
1435	29.09543025
1436	29.19476222
1437	29.2033649
1438	29.22390973
1439	29.23596681
1440	29.2459968
1441	29.25345743
1442	29.25684673
1443	29.32122396
1444	29.33553854
1445	29.35360929
1446	29.37413787
1447	29.39080837
1448	29.39822695
1449	29.41903885
1450	29.43360606
1451	29.4697616
1452	29.48910659
1453	29.51840602
1454	29.53691395
1455	29.5626365
1456	29.56886805
1457	29.57195697
1458	29.5813642
1459	29.61759469
1460	29.62876922
1461	29.68373804
1462	29.6871407
1463	29.71209804
1464	29.72654683
1465	29.74778757
1466	29.78264013
1467	29.80774557
1468	29.84833473
1469	29.87738344
1470	29.89355175
1471	29.9061862
1472	29.92708382
1473	29.92780679
1474	29.94893234
1475	29.95169331
1476	29.95585261
1477	29.96094093
1478	29.98722242
1479	29.99619098
1480	30.00037769
1481	30.04578699
1482	30.05236263
1483	30.1371773
1484	30.14044692
1485	30.15640861
1486	30.18059946
1487	30.19066959
1488	30.21655558
1489	30.2217702
1490	30.22437014
1491	30.32974219
1492	30.35275927
1493	30.35323556
1494	30.36665056
1495	30.37961132
1496	30.41621141
1497	30.4221702
1498	30.43480148
1499	30.51988676
1500	30.53726728
1501	30.61992903
1502	30.62693166
1503	30.67490666
1504	30.68029959
1505	30.68958907
1506	30.7241465
1507	30.73451881
1508	30.74102766
1509	30.81844479
1510	30.85081641
1511	30.85592516
1512	30.87790677
1513	30.88425155
1514	30.89335922
1515	30.91264984
1516	30.93111296
1517	30.96104349
1518	30.96238347
1519	30.97061131
1520	30.99396423
1521	31.02909371
1522	31.03042921
1523	31.05103261
1524	31.12586871
1525	31.12678941
1526	31.14076157
1527	31.14617397
1528	31.15234024
1529	31.20577768
1530	31.21724229
1531	31.22882713
1532	31.23595755
1533	31.2446526
1534	31.25038629
1535	31.26459847
1536	31.28084196
1537	31.28738454
1538	31.28741287
1539	31.30568228
1540	31.3143054
1541	31.31469028
1542	31.3508927
1543	31.39254173
1544	31.39829259
1545	31.40534617
1546	31.42205654
1547	31.43831958
1548	31.46217766
1549	31.53202173
1550	31.53292146
1551	31.53761958
1552	31.54892531
1553	31.60126615
1554	31.64337513
1555	31.69216933
1556	31.70363745
1557	31.73386894
1558	31.80791331
1559	31.81008327
1560	31.81017443
1561	31.82873202
1562	31.8389405
1563	31.8537886
1564	31.89495916
1565	31.90098961
1566	31.90614703
1567	31.92991298
1568	31.9576342
1569	31.98183217
1570	32.02458955
1571	32.0711762
1572	32.07530478
1573	32.12026573
1574	32.1267787
1575	32.1375045
1576	32.15921683
1577	32.15971792
1578	32.16009737
1579	32.1792882
1580	32.18191562
1581	32.18891996
1582	32.22585543
1583	32.22934135
1584	32.23409038
1585	32.26682823
1586	32.27087629
1587	32.27638071
1588	32.27651082
1589	32.30275013
1590	32.34970529
1591	32.36859456
1592	32.39046044
1593	32.4049053
1594	32.4075434
1595	32.4134838
1596	32.44523943
1597	32.47568049
1598	32.4825387
1599	32.48262845
1600	32.50633343
1601	32.51755645
1602	32.60851422
1603	32.6270744
1604	32.63883493
1605	32.66897155
1606	32.67167694
1607	32.70082878
1608	32.70227197
1609	32.73006883
1610	32.73913524
1611	32.8233657
1612	32.85866786
1613	32.86553321
1614	32.91350176
1615	32.92880325
1616	32.94255062
1617	32.97399448
1618	33.01434559
1619	33.02838436
1620	33.03635591
1621	33.03879951
1622	33.04168205
1623	33.06414274
1624	33.115648
1625	33.15299989
1626	33.1875014
1627	33.1946579
1628	33.21626945
1629	33.2458801
1630	33.25087848
1631	33.26511383
1632	33.28482058
1633	33.30313255
1634	33.33271913
1635	33.36430008
1636	33.3649121
1637	33.37458262
1638	33.37661835
1639	33.39894373
1640	33.42760655
1641	33.44584643
1642	33.45582063
1643	33.45810241
1644	33.46073857
1645	33.4681248
1646	33.47978472
1647	33.48561348
1648	33.56173574
1649	33.57974471
1650	33.58010823
1651	33.59519884
1652	33.61429582
1653	33.62914742
1654	33.64665017
1655	33.64981145
1656	33.65772233
1657	33.69067633
1658	33.69730128
1659	33.76113517
1660	33.76139389
1661	33.81300259
1662	33.8537397
1663	33.8716457
1664	33.90436825
1665	33.90849377
1666	33.90865421
1667	33.91486247
1668	33.9228643
1669	33.92901121
1670	33.93704073
1671	33.95866141
1672	33.97140442
1673	33.9721994
1674	33.98587358
1675	34.00309822
1676	34.02359216
1677	34.03878622
1678	34.04066436
1679	34.05765523
1680	34.08361048
1681	34.08768007
1682	34.09263989
1683	34.14876192
1684	34.15610488
1685	34.1649613
1686	34.27027893
1687	34.31504401
1688	34.32059268
1689	34.34611731
1690	34.34673178
1691	34.34738078
1692	34.41517244
1693	34.41775499
1694	34.43253786
1695	34.44237003
1696	34.4474548
1697	34.46470533
1698	34.46534413
1699	34.47701554
1700	34.48162137
1701	34.49374057
1702	34.510835
1703	34.54584165
1704	34.57617002
1705	34.58468
1706	34.63758777
1707	34.6387313
1708	34.69328405
1709	34.69709449
1710	34.71011199
1711	34.71751958
1712	34.72192347
1713	34.73105655
1714	34.73198398
1715	34.73920465
1716	34.78603881
1717	34.86120171
1718	34.91310414
1719	34.92823267
1720	35.01057465
1721	35.0389148
1722	35.05221873
1723	35.07956074
1724	35.08874312
1725	35.09950328
1726	35.10987355
1727	35.11207318
1728	35.12559138
1729	35.18495783
1730	35.20048958
1731	35.21112086
1732	35.26240446
1733	35.27008875
1734	35.27077031
1735	35.33445622
1736	35.34706222
1737	35.34710042
1738	35.36939252
1739	35.3744204
1740	35.38794573
1741	35.40073158
1742	35.40281949
1743	35.41425758
1744	35.41580359
1745	35.46875892
1746	35.50726187
1747	35.51629913
1748	35.54186512
1749	35.55617565
1750	35.55936263
1751	35.56798723
1752	35.5944163
1753	35.61221483
1754	35.64422761
1755	35.65440809
1756	35.74359848
1757	35.76078072
1758	35.80504779
1759	35.83081229
1760	35.83796033
1761	35.84720503
1762	35.85065633
1763	35.85558993
1764	35.8577522
1765	35.88681069
1766	35.89672755
1767	35.92032064
1768	35.92359151
1769	35.93413543
1770	35.99062665
1771	36.03777533
1772	36.05391221
1773	36.07719243
1774	36.08033722
1775	36.12421703
1776	36.13023188
1777	36.1325662
1778	36.14406039
1779	36.15047366
1780	36.26960274
1781	36.30118694
1782	36.32922343
1783	36.37722371
1784	36.40707717
1785	36.41039482
1786	36.42070758
1787	36.42319131
1788	36.43186854
1789	36.43360548
1790	36.51181013
1791	36.5528071
1792	36.5573204
1793	36.5745002
1794	36.58948136
1795	36.59277473
1796	36.61717348
1797	36.6372066
1798	36.67619029
1799	36.70464025
1800	36.76971029
1801	36.76998872
1802	36.81191154
1803	36.89156598
1804	36.9018206
1805	36.96721543
1806	36.98752242
1807	36.99837025
1808	37.00419245
1809	37.01745815
1810	37.02230393
1811	37.0691583
1812	37.09182272
1813	37.10950987
1814	37.12934374
1815	37.13723137
1816	37.14316821
1817	37.16647488
1818	37.17748159
1819	37.19179698
1820	37.20551776
1821	37.21165924
1822	37.21470965
1823	37.21601814
1824	37.2450681
1825	37.25902967
1826	37.26850489
1827	37.27613532
1828	37.32235825
1829	37.33992874
1830	37.34724544
1831	37.34824495
1832	37.36546997
1833	37.38116907
1834	37.38468885
1835	37.40870673
1836	37.44872977
1837	37.60061035
1838	37.63346152
1839	37.64575872
1840	37.65885618
1841	37.70074546
1842	37.71386673
1843	37.72637141
1844	37.7564797
1845	37.78680313
1846	37.79765878
1847	37.85799917
1848	37.87720407
1849	37.90041957
1850	37.91753176
1851	37.92050862
1852	37.92075375
1853	37.92156202
1854	37.9356585
1855	37.97366959
1856	38.00513045
1857	38.0433552
1858	38.05115265
1859	38.06496085
1860	38.06588963
1861	38.09050624
1862	38.09227661
1863	38.14556173
1864	38.16917275
1865	38.21396088
1866	38.25606518
1867	38.26440805
1868	38.30232514
1869	38.31750683
1870	38.36035174
1871	38.37619443
1872	38.38012145
1873	38.40338907
1874	38.4408862
1875	38.44139906
1876	38.45585364
1877	38.49228767
1878	38.51230205
1879	38.6252404
1880	38.63073628
1881	38.64576556
1882	38.64904632
1883	38.66560794
1884	38.68347906
1885	38.69150485
1886	38.70842481
1887	38.72600479
1888	38.78106797
1889	38.79317507
1890	38.82408083
1891	38.9001379
1892	38.9023625
1893	38.90615464
1894	38.94270455
1895	38.95248026
1896	38.95303398
1897	38.99227131
1898	39.01726514
1899	39.06540697
1900	39.07283517
1901	39.11029466
1902	39.11182808
1903	39.12579745
1904	39.15798106
1905	39.18453549
1906	39.18665197
1907	39.19442227
1908	39.19551234
1909	39.19982197
1910	39.24554443
1911	39.27663112
1912	39.28368973
1913	39.32880073
1914	39.35787553
1915	39.38464251
1916	39.40830682
1917	39.42978652
1918	39.43436892
1919	39.47297003
1920	39.51196724
1921	39.53337706
1922	39.53533285
1923	39.55609796
1924	39.57525236
1925	39.5813141
1926	39.58361875
1927	39.59652722
1928	39.60509375
1929	39.63415154
1930	39.67871414
1931	39.68757674
1932	39.73249373
1933	39.77136618
1934	39.81416251
1935	39.84161694
1936	39.86032207
1937	39.86825402
1938	39.89382281
1939	39.91236708
1940	39.93582282
1941	39.96227133
1942	39.96380557
1943	39.97981445
1944	40.00547574
1945	40.00835026
1946	40.02317901
1947	40.06252866
1948	40.0727903
1949	40.08524943
1950	40.10846415
1951	40.11530264
1952	40.1264552
1953	40.12845374
1954	40.15338739
1955	40.2428251
1956	40.26407593
1957	40.26809763
1958	40.29615376
1959	40.3861703
1960	40.38650375
1961	40.43034393
1962	40.48322306
1963	40.49879098
1964	40.5304712
1965	40.55205553
1966	40.5668598
1967	40.57129679
1968	40.57767761
1969	40.58100438
1970	40.58392348
1971	40.58939707
1972	40.60252057
1973	40.60597003
1974	40.61442851
1975	40.61773386
1976	40.61885343
1977	40.64734133
1978	40.72754933
1979	40.74820296
1980	40.75377874
1981	40.7599684
1982	40.76009939
1983	40.7796595
1984	40.80544718
1985	40.81562654
1986	40.82670001
1987	40.84195409
1988	40.85399614
1989	40.90409755
1990	40.96463902
1991	40.97640443
1992	41.00742938
1993	41.01363853
1994	41.02960867
1995	41.03033833
1996	41.0469353
1997	41.06518947
1998	41.06991106
1999	41.06994145
2000	41.08094816
2001	41.08595137
2002	41.08693103
2003	41.1274566
2004	41.13316248
2005	41.13866323
2006	41.17275478
2007	41.18338673
2008	41.21200268
2009	41.21309824
2010	41.25320727
2011	41.25321693
2012	41.3194544
2013	41.33408495
2014	41.37376614
2015	41.37522216
2016	41.40264668
2017	41.41056001
2018	41.53025804
2019	41.56978162
2020	41.61626329
2021	41.61855852
2022	41.62307046
2023	41.62947576
2024	41.65078586
2025	41.65780549
2026	41.667037
2027	41.67575534
2028	41.69321455
2029	41.73320001
2030	41.77723071
2031	41.79401855
2032	41.80117772
2033	41.8024482
2034	41.81918636
2035	41.8219797
2036	41.82436897
2037	41.83438936
2038	41.88834461
2039	41.8981641
2040	41.90852753
2041	41.94985762
2042	41.96176426
2043	42.00694745
2044	42.02436597
2045	42.05430083
2046	42.06883447
2047	42.07639539
2048	42.0848438
2049	42.10887912
2050	42.11291001
2051	42.16361825
2052	42.23804926
2053	42.24661255
2054	42.26505539
2055	42.39967716
2056	42.42860594
2057	42.45707772
2058	42.46826592
2059	42.48307101
2060	42.49050023
2061	42.49645916
2062	42.49714051
2063	42.545377
2064	42.55264515
2065	42.57463296
2066	42.58176659
2067	42.62775045
2068	42.64581603
2069	42.66780977
2070	42.68262955
2071	42.68437677
2072	42.70460882
2073	42.72033007
2074	42.74602625
2075	42.75226945
2076	42.77806357
2077	42.79457891
2078	42.8044681
2079	42.83038865
2080	42.85392404
2081	42.87596006
2082	42.88013098
2083	42.88676639
2084	42.90680114
2085	42.91926094
2086	42.92089063
2087	42.99564112
2088	42.99599085
2089	43.01670185
2090	43.02801715
2091	43.03730483
2092	43.03941554
2093	43.04583354
2094	43.12847332
2095	43.15426956
2096	43.16698061
2097	43.17121145
2098	43.17533695
2099	43.20839911
2100	43.27326821
2101	43.31687329
2102	43.33116746
2103	43.34227832
2104	43.36801014
2105	43.40090113
2106	43.45680301
2107	43.52090037
2108	43.54032937
2109	43.58380615
2110	43.60522789
2111	43.60787498
2112	43.63428719
2113	43.64048392
2114	43.6769966
2115	43.68859573
2116	43.70464477
2117	43.71162992
2118	43.71292319
2119	43.73363426
2120	43.76801979
2121	43.81015781
2122	43.85602085
2123	43.85922296
2124	43.85945807
2125	43.88492314
2126	43.89779894
2127	43.93270189
2128	43.96160675
2129	43.9860815
2130	44.0616701
2131	44.09955093
2132	44.12304622
2133	44.12374002
2134	44.1376686
2135	44.13839859
2136	44.15262715
2137	44.15716693
2138	44.1654539
2139	44.16914197
2140	44.19255915
2141	44.20597007
2142	44.22146521
2143	44.23559657
2144	44.23969168
2145	44.28277586
2146	44.28902632
2147	44.29960637
2148	44.32928732
2149	44.36442443
2150	44.43968355
2151	44.45455979
2152	44.46381474
2153	44.49617827
2154	44.52364071
2155	44.53001885
2156	44.58501643
2157	44.59116562
2158	44.6240218
2159	44.63332277
2160	44.65440045
2161	44.67071578
2162	44.67778374
2163	44.70843277
2164	44.73125908
2165	44.74884916
2166	44.78939272
2167	44.80793187
2168	44.86046901
2169	44.8679886
2170	44.87560456
2171	44.89040853
2172	44.91166911
2173	44.91300692
2174	44.95016044
2175	44.95594773
2176	44.95645188
2177	44.99223235
2178	45.02293291
2179	45.0594275
2180	45.06498217
2181	45.09572219
2182	45.09632833
2183	45.11695503
2184	45.15791551
2185	45.17553014
2186	45.19160736
2187	45.20693284
2188	45.24727429
2189	45.25690994
2190	45.25975757
2191	45.27414369
2192	45.28059162
2193	45.29505063
2194	45.3042256
2195	45.32158645
2196	45.33707182
2197	45.37446204
2198	45.39862508
2199	45.40265999
2200	45.41203996
2201	45.42308035
2202	45.42732873
2203	45.42915352
2204	45.45694427
2205	45.46681057
2206	45.46977043
2207	45.50526708
2208	45.52398492
2209	45.54064483
2210	45.55457165
2211	45.55775841
2212	45.58957612
2213	45.5930069
2214	45.59345696
2215	45.61936443
2216	45.63390233
2217	45.63621576
2218	45.63706326
2219	45.64541924
2220	45.6521459
2221	45.66302257
2222	45.66854024
2223	45.68945195
2224	45.69585752
2225	45.70639225
2226	45.70646221
2227	45.75452017
2228	45.77499367
2229	45.77949421
2230	45.79626217
2231	45.80073891
2232	45.8061631
2233	45.81491443
2234	45.8315574
2235	45.83288418
2236	45.84395551
2237	45.86779755
2238	45.8695071
2239	45.88039965
2240	45.88120074
2241	45.88331271
2242	45.9220474
2243	45.92342015
2244	45.93328497
2245	45.94424903
2246	45.95434932
2247	45.96386267
2248	45.96694561
2249	45.96947581
2250	45.98926886
2251	46.00129499
2252	46.0543381
2253	46.06734359
2254	46.093254
2255	46.09462395
2256	46.13973572
2257	46.14229296
2258	46.14521898
2259	46.16837273
2260	46.17155767
2261	46.17173686
2262	46.18378621
2263	46.18435049
2264	46.22537873
2265	46.23453611
2266	46.24001813
2267	46.24009032
2268	46.26299077
2269	46.30332575
2270	46.32198292
2271	46.36690895
2272	46.36958467
2273	46.37585072
2274	46.44624849
2275	46.44694406
2276	46.45068817
2277	46.48657026
2278	46.49895087
2279	46.53662599
2280	46.54039695
2281	46.56893293
2282	46.5899406
2283	46.59523604
2284	46.62671778
2285	46.65003077
2286	46.68017382
2287	46.69047017
2288	46.71478227
2289	46.72579162
2290	46.76988559
2291	46.77494336
2292	46.78183617
2293	46.78204265
2294	46.82034837
2295	46.83100257
2296	46.83665191
2297	46.8464558
2298	46.85056631
2299	46.88771835
2300	46.89570898
2301	46.90216255
2302	46.94359096
2303	46.96370457
2304	47.00020657
2305	47.01988681
2306	47.08792482
2307	47.09610099
2308	47.10539749
2309	47.12693415
2310	47.12854208
2311	47.13105216
2312	47.16156588
2313	47.20519477
2314	47.2147771
2315	47.24120966
2316	47.26349085
2317	47.27103436
2318	47.27390707
2319	47.31972605
2320	47.3423651
2321	47.42625651
2322	47.44209838
2323	47.45066227
2324	47.46607725
2325	47.48349495
2326	47.53814419
2327	47.54353637
2328	47.54474794
2329	47.54905126
2330	47.55659636
2331	47.56751397
2332	47.5851552
2333	47.59127906
2334	47.60537922
2335	47.61948922
2336	47.62295007
2337	47.6624718
2338	47.66600543
2339	47.67064587
2340	47.73335196
2341	47.74830715
2342	47.75126906
2343	47.77041126
2344	47.77966758
2345	47.81920676
2346	47.82366497
2347	47.90135174
2348	47.91769868
2349	47.92800735
2350	47.93901389
2351	48.05265702
2352	48.08740462
2353	48.08791452
2354	48.08850731
2355	48.12641306
2356	48.14307169
2357	48.16158103
2358	48.18410354
2359	48.18632173
2360	48.1869891
2361	48.19017177
2362	48.19919276
2363	48.20947357
2364	48.21069734
2365	48.21135132
2366	48.23106908
2367	48.24404927
2368	48.25834026
2369	48.35274209
2370	48.35789201
2371	48.37859238
2372	48.38899363
2373	48.39010629
2374	48.40689962
2375	48.41414765
2376	48.42251138
2377	48.44404237
2378	48.45146487
2379	48.51840737
2380	48.54797723
2381	48.56985127
2382	48.58679845
2383	48.61482692
2384	48.68330315
2385	48.69226042
2386	48.70519109
2387	48.71331406
2388	48.72499912
2389	48.7344786
2390	48.79174034
2391	48.81899787
2392	48.82464909
2393	48.82560848
2394	48.82603725
2395	48.85097193
2396	48.88166367
2397	48.89175282
2398	48.92368465
2399	48.9501372
2400	48.95158616
2401	48.97274249
2402	49.01503409
2403	49.06619185
2404	49.07037681
2405	49.07107157
2406	49.07289085
2407	49.08601158
2408	49.13263379
2409	49.15198039
2410	49.17383301
2411	49.18413102
2412	49.2094984
2413	49.22946231
2414	49.23096523
2415	49.23557293
2416	49.2355967
2417	49.24801691
2418	49.25790273
2419	49.26394454
2420	49.2882491
2421	49.2967249
2422	49.29845511
2423	49.30959264
2424	49.35642647
2425	49.35791191
2426	49.36035688
2427	49.36617853
2428	49.37660493
2429	49.37993189
2430	49.46540652
2431	49.51000421
2432	49.52850578
2433	49.54081355
2434	49.57552587
2435	49.57686306
2436	49.59972728
2437	49.60302232
2438	49.62630439
2439	49.64968287
2440	49.65476691
2441	49.65479514
2442	49.66635164
2443	49.71398692
2444	49.72348781
2445	49.73080482
2446	49.75271785
2447	49.7583117
2448	49.78983722
2449	49.81715137
2450	49.81986067
2451	49.8208101
2452	49.82618415
2453	49.88503832
2454	49.90249237
2455	49.94113089
2456	49.95922321
2457	49.9681065
2458	49.98940096
2459	50.0141648
2460	50.02321691
2461	50.03065531
2462	50.03130806
2463	50.05469088
2464	50.06921634
2465	50.09181666
2466	50.11735398
2467	50.15338458
2468	50.18712554
2469	50.25635084
2470	50.27642416
2471	50.30849973
2472	50.35430086
2473	50.35930525
2474	50.37021843
2475	50.37621952
2476	50.43494038
2477	50.43794844
2478	50.49138596
2479	50.51371263
2480	50.5231081
2481	50.53478665
2482	50.53860805
2483	50.5591649
2484	50.56328575
2485	50.58243729
2486	50.59220673
2487	50.63690262
2488	50.6380179
2489	50.67043334
2490	50.68649214
2491	50.71411078
2492	50.7505907
2493	50.80062659
2494	50.8055624
2495	50.81719407
2496	50.82228471
2497	50.83993339
2498	50.86713396
2499	50.87925755
2500	50.91142513
2501	50.98968415
2502	51.00278354
2503	51.00618107
2504	51.01162339
2505	51.01883496
2506	51.02142034
2507	51.07876099
2508	51.11008933
2509	51.12249092
2510	51.15434186
2511	51.16542348
2512	51.17898958
2513	51.19024881
2514	51.21472148
2515	51.222995
2516	51.22468371
2517	51.24072217
2518	51.25717638
2519	51.27364183
2520	51.33634217
2521	51.34026076
2522	51.38784879
2523	51.40545764
2524	51.43859938
2525	51.45329041
2526	51.47068957
2527	51.4707049
2528	51.50443005
2529	51.50930051
2530	51.56280763
2531	51.57121934
2532	51.61162005
2533	51.65763025
2534	51.673819
2535	51.67981465
2536	51.69220904
2537	51.74486788
2538	51.77727152
2539	51.82380878
2540	51.82456907
2541	51.83818656
2542	51.84945595
2543	51.85063723
2544	51.87009386
2545	51.88038767
2546	51.92942454
2547	51.93330187
2548	51.94784659
2549	51.98317099
2550	51.99865412
2551	52.05675892
2552	52.09165094
2553	52.09816737
2554	52.15747987
2555	52.20074106
2556	52.25746554
2557	52.26308745
2558	52.26629844
2559	52.29158705
2560	52.30711911
2561	52.31436684
2562	52.31957054
2563	52.32256942
2564	52.32795727
2565	52.34212794
2566	52.37711291
2567	52.41705549
2568	52.47726836
2569	52.4852054
2570	52.48694246
2571	52.49034679
2572	52.49089594
2573	52.49222018
2574	52.49925563
2575	52.51147495
2576	52.5239726
2577	52.53330906
2578	52.57212926
2579	52.57363481
2580	52.57458222
2581	52.58957004
2582	52.59202099
2583	52.60154302
2584	52.67956131
2585	52.68150332
2586	52.7117878
2587	52.73632763
2588	52.74581918
2589	52.79065251
2590	52.79832268
2591	52.80538091
2592	52.84683455
2593	52.9122465
2594	52.92562197
2595	52.93668002
2596	52.98612092
2597	53.00528615
2598	53.02240363
2599	53.06909833
2600	53.07256998
2601	53.07716317
2602	53.07951962
2603	53.0886248
2604	53.09330565
2605	53.11633839
2606	53.12248368
2607	53.14959623
2608	53.20203325
2609	53.24894431
2610	53.26852716
2611	53.28917012
2612	53.29988127
2613	53.29996779
2614	53.32666319
2615	53.36263358
2616	53.37274
2617	53.37669532
2618	53.49331712
2619	53.49539768
2620	53.5465956
2621	53.57627434
2622	53.57949473
2623	53.59242637
2624	53.60824155
2625	53.61562925
2626	53.62319216
2627	53.63815606
2628	53.64310616
2629	53.68394914
2630	53.71412463
2631	53.72182721
2632	53.72725665
2633	53.73550284
2634	53.73580236
2635	53.73956165
2636	53.77989704
2637	53.79767242
2638	53.80865261
2639	53.82778244
2640	53.83435817
2641	53.85781846
2642	53.89338101
2643	53.9807302
2644	53.98998407
2645	54.02784225
2646	54.08229427
2647	54.09620776
2648	54.11979303
2649	54.14018983
2650	54.17716578
2651	54.23132868
2652	54.25241853
2653	54.26300643
2654	54.27719988
2655	54.29268211
2656	54.29812223
2657	54.3060242
2658	54.30643508
2659	54.37569665
2660	54.37997991
2661	54.38660372
2662	54.39446122
2663	54.40666088
2664	54.41029567
2665	54.42697872
2666	54.43631363
2667	54.44175942
2668	54.47213007
2669	54.47580161
2670	54.48251483
2671	54.52999683
2672	54.5566443
2673	54.56726422
2674	54.59445201
2675	54.6001736
2676	54.60366834
2677	54.60990915
2678	54.61235891
2679	54.61504097
2680	54.63403526
2681	54.64615742
2682	54.65454155
2683	54.69773885
2684	54.70300519
2685	54.74869197
2686	54.76506835
2687	54.78222622
2688	54.78742339
2689	54.81524535
2690	54.83638825
2691	54.90132969
2692	54.9041655
2693	54.92862442
2694	54.94275519
2695	54.95611916
2696	54.96294862
2697	54.98131551
2698	54.98807076
2699	54.9928004
2700	55.02952998
2701	55.04801537
2702	55.04838765
2703	55.07375773
2704	55.07598652
2705	55.09671634
2706	55.11590437
2707	55.16428697
2708	55.1895358
2709	55.1942714
2710	55.20831747
2711	55.22583651
2712	55.23104415
2713	55.24027087
2714	55.26062165
2715	55.29857064
2716	55.29965945
2717	55.32692093
2718	55.32787549
2719	55.36966116
2720	55.37560666
2721	55.37668621
2722	55.37809865
2723	55.42236205
2724	55.42295048
2725	55.4636878
2726	55.4879507
2727	55.49538429
2728	55.49552508
2729	55.52180965
2730	55.55589208
2731	55.60914767
2732	55.69112348
2733	55.70161022
2734	55.73632521
2735	55.76396671
2736	55.78520569
2737	55.82397417
2738	55.84021023
2739	55.87304684
2740	55.88727798
2741	55.91603169
2742	55.98358102
2743	56.01008815
2744	56.062484
2745	56.07438012
2746	56.10448807
2747	56.11161102
2748	56.12105854
2749	56.14599358
2750	56.26653592
2751	56.273441
2752	56.274985
2753	56.29364464
2754	56.30420909
2755	56.33418193
2756	56.34336079
2757	56.35882525
2758	56.38012772
2759	56.42798247
2760	56.4310083
2761	56.43267838
2762	56.43807273
2763	56.46319259
2764	56.48717217
2765	56.52144458
2766	56.52275529
2767	56.53103024
2768	56.55100093
2769	56.55139595
2770	56.57214145
2771	56.5767294
2772	56.58801331
2773	56.58963938
2774	56.61615343
2775	56.62181231
2776	56.62838712
2777	56.71758709
2778	56.73729383
2779	56.75091953
2780	56.80979492
2781	56.81005248
2782	56.86947163
2783	56.92571519
2784	56.93542632
2785	56.97029509
2786	56.97125944
2787	56.97826938
2788	57.0209597
2789	57.04602928
2790	57.07844017
2791	57.08798717
2792	57.08849535
2793	57.12228496
2794	57.13113511
2795	57.20044567
2796	57.28744207
2797	57.29823087
2798	57.3096038
2799	57.33211331
2800	57.36991356
2801	57.37929527
2802	57.38399476
2803	57.3848128
2804	57.49312216
2805	57.49968726
2806	57.53710632
2807	57.61176882
2808	57.61474479
2809	57.62313121
2810	57.63883513
2811	57.69298042
2812	57.7584207
2813	57.76656641
2814	57.76749056
2815	57.80679271
2816	57.80923377
2817	57.81532935
2818	57.81781565
2819	57.82886922
2820	57.85423881
2821	57.90517472
2822	57.91721292
2823	57.91874448
2824	57.95129673
2825	57.96293573
2826	57.9722728
2827	57.97333473
2828	57.97618432
2829	57.98871668
2830	57.99233719
2831	58.01561922
2832	58.01687334
2833	58.03594547
2834	58.07004372
2835	58.07993521
2836	58.09713905
2837	58.11712747
2838	58.18927819
2839	58.2266337
2840	58.23473407
2841	58.23938115
2842	58.24575791
2843	58.30575696
2844	58.32162549
2845	58.32599395
2846	58.4204508
2847	58.43506282
2848	58.44498099
2849	58.49359052
2850	58.52396691
2851	58.57496586
2852	58.57671516
2853	58.58483471
2854	58.61252229
2855	58.62623427
2856	58.64105813
2857	58.67038377
2858	58.70659625
2859	58.71536545
2860	58.77816468
2861	58.78371752
2862	58.79631477
2863	58.79691505
2864	58.79988119
2865	58.8072817
2866	58.85714738
2867	58.86491227
2868	58.87103679
2869	58.89395062
2870	58.9337571
2871	58.94895481
2872	59.00814239
2873	59.02846749
2874	59.03041711
2875	59.0999249
2876	59.10640663
2877	59.1163245
2878	59.12534185
2879	59.1518205
2880	59.24698294
2881	59.25939374
2882	59.29473323
2883	59.33309832
2884	59.33833098
2885	59.34046035
2886	59.39893794
2887	59.44510486
2888	59.50039156
2889	59.52425005
2890	59.52837924
2891	59.58209848
2892	59.59989688
2893	59.67955128
2894	59.68549025
2895	59.73121456
2896	59.73131413
2897	59.76525209
2898	59.83255588
2899	59.86234676
2900	59.86246729
2901	59.90155379
2902	59.95063901
2903	59.95084978
2904	60.00746248
2905	60.01150273
2906	60.0803048
2907	60.11656493
2908	60.17145545
2909	60.26128982
2910	60.26885924
2911	60.2773857
2912	60.31995055
2913	60.38381473
2914	60.3983774
2915	60.46360744
2916	60.48871581
2917	60.50751029
2918	60.53834646
2919	60.55076615
2920	60.56158745
2921	60.56428999
2922	60.61548538
2923	60.7131435
2924	60.74398209
2925	60.75242054
2926	60.83005861
2927	60.90546044
2928	60.93608201
2929	60.94034044
2930	60.94376333
2931	60.95573536
2932	61.00042104
2933	61.0235854
2934	61.04288676
2935	61.12419785
2936	61.15243234
2937	61.22358855
2938	61.29612091
2939	61.32088771
2940	61.35905315
2941	61.37126728
2942	61.4136278
2943	61.42223436
2944	61.45526882
2945	61.4791113
2946	61.49791703
2947	61.62546657
2948	61.64242816
2949	61.72749929
2950	61.77763158
2951	61.78549731
2952	61.82705439
2953	61.84651613
2954	61.84686294
2955	61.88195536
2956	61.88760132
2957	61.89347683
2958	62.00414748
2959	62.00962236
2960	62.0361904
2961	62.05607175
2962	62.13366981
2963	62.20580939
2964	62.21078308
2965	62.21440413
2966	62.22314784
2967	62.2233599
2968	62.26048556
2969	62.32395228
2970	62.37385182
2971	62.38467595
2972	62.38724685
2973	62.42724627
2974	62.46062064
2975	62.54584114
2976	62.59485896
2977	62.62505601
2978	62.79337148
2979	63.0030254
2980	63.17559711
2981	63.19588669
2982	63.27227718
2983	63.30742987
2984	63.51262026
2985	63.56202221
2986	63.56576279
2987	63.73689388
2988	63.83737295
2989	63.92987653
2990	63.9785017
2991	64.05443809
2992	64.23513409
2993	64.40028712
2994	64.6057398
2995	64.95788446
2996	65.02137321
2997	65.09611915
2998	65.2302393
2999	65.54092312
3000	67.08806143

==> fig/reward-before-repair.txt <==
x y
1	0.957608623
2	1.171303783
3	1.213852331
4	1.41785395
5	1.51789604
6	1.587277395
7	1.663296947
8	1.673752887
9	1.697445492
10	1.735313714
11	1.831411196
12	1.883533394
13	1.927049051
14	1.941004456
15	1.971051706
16	1.979124334
17	1.990370626
18	2.070087107
19	2.090623483
20	2.117884961
21	2.184188437
22	2.205222572
23	2.206567556
24	2.20993303
25	2.277120277
26	2.295127197
27	2.326115561
28	2.339385899
29	2.372886525
30	2.378422911
31	2.385296788
32	2.436957807
33	2.452133863
34	2.456224278
35	2.463491543
36	2.475543935
37	2.494996002
38	2.579857024
39	2.589986835
40	2.640133593
41	2.649923089
42	2.677806973
43	2.694277381
44	2.698758469
45	2.700121456
46	2.733947556
47	2.753913575
48	2.755700694
49	2.7828341
50	2.842492566
51	2.849606492
52	2.8527504
53	2.903705337
54	2.905635879
55	2.912929248
56	2.919805641
57	2.924812712
58	2.951386186
59	2.958701578
60	2.984569506
61	2.991172267
62	3.02117831
63	3.029549934
64	3.053727955
65	3.059622536
66	3.067785878
67	3.094446104
68	3.103372579
69	3.119292671
70	3.123023999
71	3.124057473
72	3.12864636
73	3.240048889
74	3.254517522
75	3.258005333
76	3.258066325
77	3.259987868
78	3.276129655
79	3.293545756
80	3.294594228
81	3.298251271
82	3.304278082
83	3.304603291
84	3.318679472
85	3.34192801
86	3.352380196
87	3.362525558
88	3.363252739
89	3.415314926
90	3.419348104
91	3.428537298
92	3.443882428
93	3.482559868
94	3.489560711
95	3.504224735
96	3.505605296
97	3.581285359
98	3.583624536
99	3.589919316
100	3.593669082
101	3.60784354
102	3.612090225
103	3.636876338
104	3.682029398
105	3.7731238
106	3.805049912
107	3.813166822
108	3.840816209
109	3.843781878
110	3.847900838
111	3.876252496
112	3.888891745
113	3.89257685
114	3.901670936
115	3.916246413
116	3.921520266
117	3.944328593
118	3.94787043
119	3.958734108
120	3.970657205
121	3.992164837
122	4.037010557
123	4.045349392
124	4.058048061
125	4.059790564
126	4.081520237
127	4.099036747
128	4.112823937
129	4.124494601
130	4.131912328
131	4.155568778
132	4.172295603
133	4.184138881
134	4.205309901
135	4.208739836
136	4.215025042
137	4.21581485
138	4.233209405
139	4.235044005
140	4.237306922
141	4.242034466
142	4.245160246
143	4.259825865
144	4.268956935
145	4.288005718
146	4.315520316
147	4.336010071
148	4.360800763
149	4.372115652
150	4.391147394
151	4.401246408
152	4.424821664
153	4.436659422
154	4.459469298
155	4.470050956
156	4.473609361
157	4.481488298
158	4.482386036
159	4.482398308
160	4.486725864
161	4.498120527
162	4.506533041
163	4.515662043
164	4.585354417
165	4.591863095
166	4.611623721
167	4.629830539
168	4.639241065
169	4.650413234
170	4.650650014
171	4.67817822
172	4.691867536
173	4.69560702
174	4.69987428
175	4.704022998
176	4.712429714
177	4.731193485
178	4.73577041
179	4.737251454
180	4.749363998
181	4.770650584
182	4.781749459
183	4.783881261
184	4.826284026
185	4.834823148
186	4.847460154
187	4.85525568
188	4.872311849
189	4.877432382
190	4.913792883
191	4.946319801
192	4.964315181
193	4.964934624
194	4.975498204
195	5.009788664
196	5.048704438
197	5.069028412
198	5.119621644
199	5.125198064
200	5.13505862
201	5.148590654
202	5.154187977
203	5.165927
204	5.169722889
205	5.170070637
206	5.184311314
207	5.191437751
208	5.225704571
209	5.230698509
210	5.234782435
211	5.23895532
212	5.256779944
213	5.268829432
214	5.277544689
215	5.295440752
216	5.308604939
217	5.311918692
218	5.364484616
219	5.403211106
220	5.412016336
221	5.413077016
222	5.41362412
223	5.42412169
224	5.474248881
225	5.485806253
226	5.498991303
227	5.505897278
228	5.507716133
229	5.515745168
230	5.516704972
231	5.540322642
232	5.554661242
233	5.557893883
234	5.580126708
235	5.597319802
236	5.602419146
237	5.631417002
238	5.652300992
239	5.654057422
240	5.666256837
241	5.693436518
242	5.712973027
243	5.731009151
244	5.744189133
245	5.745901358
246	5.755593905
247	5.759104394
248	5.762457607
249	5.782271142
250	5.800677218
251	5.836892522
252	5.855241918
253	5.861486441
254	5.879093976
255	5.911399411
256	5.91312126
257	5.930391904
258	5.960360141
259	5.977296313
260	5.979051229
261	6.005838938
262	6.011800716
263	6.030216624
264	6.064081636
265	6.08017485
266	6.098462359
267	6.101985261
268	6.112455304
269	6.116493216
270	6.120977745
271	6.175451856
272	6.208011137
273	6.249587127
274	6.288040957
275	6.300369554
276	6.323934719
277	6.335982869
278	6.367814548
279	6.381543199
280	6.38602394
281	6.423979847
282	6.458123666
283	6.461988977
284	6.463516584
285	6.513395178
286	6.520582488
287	6.526984102
288	6.534163333
289	6.536655749
290	6.547048248
291	6.586359926
292	6.58643246
293	6.595596895
294	6.598344143
295	6.600425344
296	6.608611442
297	6.615864799
298	6.633374658
299	6.640120577
300	6.643772993
301	6.647280138
302	6.647929823
303	6.650900549
304	6.723044846
305	6.759742415
306	6.774689782
307	6.780578623
308	6.787348829
309	6.798172876
310	6.799018177
311	6.822963233
312	6.828776444
313	6.83920974
314	6.865091753
315	6.867330139
316	6.873326375
317	6.877361864
318	6.888313879
319	6.900954116
320	6.902909339
321	6.919207692
322	6.930598169
323	6.933762126
324	6.952388112
325	6.96994825
326	6.992320592
327	6.99415541
328	7.026142877
329	7.030371201
330	7.032306194
331	7.091688381
332	7.106310934
333	7.141123215
334	7.158912236
335	7.188483896
336	7.191040102
337	7.199420113
338	7.222802202
339	7.233519276
340	7.235151168
341	7.265944278
342	7.276197488
343	7.27690799
344	7.29338415
345	7.318679843
346	7.330826007
347	7.334201466
348	7.414074142
349	7.42683367
350	7.429842927
351	7.433762774
352	7.451383273
353	7.455268265
354	7.464395292
355	7.467154152
356	7.480332012
357	7.517414833
358	7.523803147
359	7.530263429
360	7.536563835
361	7.545677207
362	7.60469707
363	7.605958944
364	7.608707759
365	7.625478061
366	7.6459614
367	7.650564544
368	7.654894132
369	7.656118342
370	7.660389995
371	7.678244713
372	7.68851884
373	7.710668774
374	7.712935823
375	7.713106055
376	7.758935967
377	7.778358936
378	7.784335831
379	7.816901279
380	7.855174762
381	7.858950143
382	7.872043965
383	7.877017614
384	7.880742111
385	7.886926248
386	7.933829387
387	8.002467454
388	8.015257
389	8.019014317
390	8.033063116
391	8.072940912
392	8.075602299
393	8.077296099
394	8.078988049
395	8.089375778
396	8.09912148
397	8.102669389
398	8.11999238
399	8.122198928
400	8.12827266
401	8.191537611
402	8.195910384
403	8.202623293
404	8.206388155
405	8.206998403
406	8.219995707
407	8.223133382
408	8.242078408
409	8.264214902
410	8.305487613
411	8.342765589
412	8.400229612
413	8.421498641
414	8.432225116
415	8.458644158
416	8.459726843
417	8.471847392
418	8.481950105
419	8.522657023
420	8.544288031
421	8.574203097
422	8.589882633
423	8.632995595
424	8.687473766
425	8.70197265
426	8.707018489
427	8.707567251
428	8.7251054
429	8.734419599
430	8.743301903
431	8.747764608
432	8.749066765
433	8.757125765
434	8.777566682
435	8.800173708
436	8.817135375
437	8.825088578
438	8.82691774
439	8.842597238
440	8.854786784
441	8.856391605
442	8.879638524
443	8.880191305
444	8.886346095
445	8.893850745
446	8.911462186
447	8.950657399
448	8.954467978
449	8.959308074
450	9.000999255
451	9.002120191
452	9.022159827
453	9.023332427
454	9.029856015
455	9.047325054
456	9.064856332
457	9.110216661
458	9.185498871
459	9.202893629
460	9.205877476
461	9.220394331
462	9.272393279
463	9.272982384
464	9.281033034
465	9.31669016
466	9.340587849
467	9.361769176
468	9.380721398
469	9.38137842
470	9.405796554
471	9.440996024
472	9.448572922
473	9.481723255
474	9.530818733
475	9.537003488
476	9.55833411
477	9.564855568
478	9.61426873
479	9.624607857
480	9.715308469
481	9.715921952
482	9.729655356
483	9.7440812
484	9.746261002
485	9.750575713
486	9.754347302
487	9.755808596
488	9.762534761
489	9.766149359
490	9.801060713
491	9.80819762
492	9.81643507
493	9.81892935
494	9.822906468
495	9.827029987
496	9.827121953
497	9.848870512
498	9.884664405
499	9.901191427
500	9.914480948
501	9.915215024
502	9.967023048
503	9.969640984
504	9.990729693
505	9.998129774
506	10.00205993
507	10.00606395
508	10.01672133
509	10.02884924
510	10.0412356
511	10.0430782
512	10.04751766
513	10.0511698
514	10.07559437
515	10.09403152
516	10.10429471
517	10.14575332
518	10.15587465
519	10.16251521
520	10.20970378
521	10.26338696
522	10.27118735
523	10.27123111
524	10.27627073
525	10.2835808
526	10.32385132
527	10.32460118
528	10.33279264
529	10.35521698
530	10.45004518
531	10.46119213
532	10.46156688
533	10.47293949
534	10.47773139
535	10.49423404
536	10.49685002
537	10.50752539
538	10.51995308
539	10.52615031
540	10.54846069
541	10.56298883
542	10.59678001
543	10.60200462
544	10.67220762
545	10.68272996
546	10.68377878
547	10.69780308
548	10.73024883
549	10.73521762
550	10.74545432
551	10.7579437
552	10.76190286
553	10.77671402
554	10.77718643
555	10.77797704
556	10.78392914
557	10.78861384
558	10.79319679
559	10.80594049
560	10.80609949
561	10.85058816
562	10.88820391
563	10.90075139
564	10.9047027
565	10.91028969
566	10.92442776
567	10.93338625
568	10.94992881
569	10.95033712
570	10.99533592
571	10.99836913
572	10.99917042
573	11.01620249
574	11.05432113
575	11.05700634
576	11.1305187
577	11.1383501
578	11.17213826
579	11.19644862
580	11.22788424
581	11.27442626
582	11.29150805
583	11.30725253
584	11.32683079
585	11.3536676
586	11.36140165
587	11.36929843
588	11.36931695
589	11.38505878
590	11.38877034
591	11.40399347
592	11.40832084
593	11.4173343
594	11.4953913
595	11.52018736
596	11.5512444
597	11.58583387
598	11.62564562
599	11.63230776
600	11.64304554
601	11.65862868
602	11.69060145
603	11.7100765
604	11.72127666
605	11.72681172
606	11.73815261
607	11.75693863
608	11.80194634
609	11.84566483
610	11.93774246
611	11.94643417
612	11.96676114
613	11.99972038
614	12.03403696
615	12.04397454
616	12.05393529
617	12.10618335
618	12.13877888
619	12.15442757
620	12.18190688
621	12.18560004
622	12.18750441
623	12.22333108
624	12.23738255
625	12.2521217
626	12.28080508
627	12.28102442
628	12.31620527
629	12.34924238
630	12.37053886
631	12.37280401
632	12.39889361
633	12.40455986
634	12.4305491
635	12.46944171
636	12.47602757
637	12.51821878
638	12.53563829
639	12.55943042
640	12.57543403
641	12.59000755
642	12.60020796
643	12.61183794
644	12.6305303
645	12.70286202
646	12.7319421
647	12.73916084
648	12.74391208
649	12.76324668
650	12.77646263
651	12.78654043
652	12.78765944
653	12.806253
654	12.80861539
655	12.81725385
656	12.83408303
657	12.84239617
658	12.86011843
659	12.8650343
660	12.88135115
661	12.8851425
662	12.88729948
663	12.91642324
664	12.92496879
665	12.93214141
666	12.93749972
667	12.93755154
668	12.94754937
669	12.95422868
670	12.96205425
671	12.98718533
672	12.99578272
673	13.01381703
674	13.01811105
675	13.027377
676	13.03013936
677	13.12456636
678	13.15686493
679	13.18405777
680	13.18893894
681	13.21455877
682	13.29767022
683	13.30163427
684	13.31407399
685	13.31617591
686	13.33356386
687	13.33918749
688	13.34942445
689	13.35003036
690	13.35815982
691	13.39498433
692	13.40823271
693	13.41876959
694	13.46036552
695	13.47332268
696	13.51409625
697	13.51693441
698	13.51787726
699	13.53409599
700	13.54681836
701	13.55999628
702	13.59817467
703	13.61171754
704	13.62924475
705	13.6812851
706	13.70345777
707	13.71380817
708	13.76213467
709	13.77809285
710	13.77965534
711	13.78178341
712	13.78723701
713	13.79104619
714	13.79641694
715	13.79905916
716	13.86756487
717	13.87384435
718	13.94368874
719	13.97301542
720	13.99462199
721	13.99513549
722	14.03835577
723	14.04812033
724	14.0620228
725	14.17568075
726	14.22404903
727	14.23693101
728	14.24947842
729	14.25227912
730	14.29672929
731	14.30785091
732	14.31082376
733	14.31502232
734	14.31991342
735	14.32147466
736	14.35867901
737	14.38805339
738	14.40626209
739	14.42749863
740	14.42885562
741	14.43105466
742	14.44975228
743	14.50451587
744	14.56362731
745	14.58005685
746	14.60751898
747	14.67903397
748	14.67955174
749	14.69955665
750	14.74232942
751	14.74361979
752	14.78734233
753	14.78816019
754	14.79751435
755	14.90174053
756	14.93021013
757	14.97899453
758	14.99362181
759	15.01415796
760	15.01878357
761	15.03055791
762	15.06446914
763	15.06778689
764	15.08545371
765	15.0952161
766	15.09820618
767	15.09891771
768	15.11125851
769	15.13920389
770	15.1394488
771	15.1714048
772	15.20597485
773	15.26987267
774	15.27149364
775	15.27166921
776	15.2830507
777	15.28496649
778	15.35551715
779	15.36327368
780	15.40986291
781	15.43735677
782	15.45647293
783	15.47208591
784	15.48653573
785	15.51191153
786	15.52916089
787	15.58601289
788	15.59641293
789	15.61134176
790	15.61613543
791	15.62326156
792	15.63529145
793	15.64273767
794	15.64621714
795	15.65211796
796	15.66070586
797	15.72356884
798	15.73167942
799	15.73582391
800	15.79181849
801	15.84789292
802	15.85041152
803	15.8648327
804	15.88361062
805	15.96644208
806	15.9802791
807	15.99463928
808	16.00066103
809	16.01017203
810	16.0620905
811	16.09217132
812	16.09867853
813	16.1286352
814	16.14722212
815	16.15092672
816	16.15604602
817	16.20474313
818	16.22220641
819	16.2370352
820	16.24011941
821	16.24644436
822	16.26184948
823	16.26444114
824	16.2930635
825	16.30415661
826	16.35204418
827	16.35254792
828	16.35983044
829	16.46558767
830	16.46654418
831	16.51070041
832	16.53560886
833	16.54020232
834	16.59252348
835	16.59801279
836	16.59922528
837	16.62939845
838	16.6471162
839	16.6484672
840	16.66552917
841	16.67103975
842	16.67194998
843	16.67718073
844	16.71059686
845	16.72128679
846	16.75386284
847	16.79448844
848	16.82227592
849	16.83254071
850	16.83450195
851	16.86279616
852	16.92187686
853	16.92730626
854	16.95776574
855	16.96214628
856	16.96979095
857	16.98423798
858	16.99024066
859	16.99373475
860	17.04274372
861	17.07481756
862	17.09903984
863	17.11369814
864	17.12580735
865	17.15776061
866	17.16798681
867	17.16895163
868	17.19030285
869	17.19616086
870	17.22095586
871	17.23238027
872	17.23421558
873	17.24705831
874	17.24982139
875	17.26100639
876	17.28106484
877	17.28536044
878	17.29969588
879	17.32757455
880	17.37787601
881	17.39366314
882	17.39501993
883	17.40973561
884	17.43917495
885	17.44656774
886	17.44840001
887	17.47215327
888	17.48030101
889	17.48931491
890	17.49012979
891	17.51089371
892	17.52606876
893	17.54920648
894	17.64467572
895	17.6747632
896	17.72378464
897	17.82886315
898	17.82942081
899	17.83436652
900	17.84617927
901	17.84769501
902	17.90184081
903	17.96137599
904	17.96847655
905	17.99581139
906	18.02639544
907	18.05614876
908	18.06448115
909	18.08950916
910	18.1156481
911	18.1194849
912	18.13240918
913	18.16789182
914	18.17058323
915	18.22106844
916	18.22610071
917	18.29065142
918	18.30508906
919	18.3254907
920	18.34786697
921	18.35195174
922	18.35214076
923	18.36594988
924	18.37133778
925	18.37631092
926	18.38466074
927	18.40348137
928	18.43621647
929	18.43943536
930	18.45870601
931	18.48358353
932	18.49804987
933	18.55521657
934	18.57334859
935	18.5963793
936	18.67349976
937	18.7153854
938	18.72930333
939	18.74960906
940	18.76308073
941	18.76362838
942	18.77957232
943	18.82609318
944	18.85773619
945	18.8690181
946	18.87159948
947	18.87162083
948	18.87581304
949	18.88709591
950	18.89507165
951	18.90950755
952	18.98963553
953	19.05010219
954	19.05657349
955	19.102074
956	19.10711793
957	19.12131176
958	19.17939159
959	19.17970778
960	19.19791754
961	19.21041926
962	19.25955201
963	19.30187
964	19.31946171
965	19.34027594
966	19.38387916
967	19.39936405
968	19.40734652
969	19.4321702
970	19.43574914
971	19.49694867
972	19.50393018
973	19.51761084
974	19.52893742
975	19.53658192
976	19.56775672
977	19.5684792
978	19.57346875
979	19.581981
980	19.58733871
981	19.59862333
982	19.60019663
983	19.61753145
984	19.6882162
985	19.69938009
986	19.73849336
987	19.76153573
988	19.7803363
989	19.78818561
990	19.83597112
991	19.84787979
992	19.86902031
993	19.8723546
994	19.8842404
995	19.89436017
996	19.92247374
997	20.01163638
998	20.02286717
999	20.02479455
1000	20.06994019
1001	20.15655229
1002	20.17456017
1003	20.17687887
1004	20.18530186
1005	20.18646329
1006	20.19757401
1007	20.21924881
1008	20.27373491
1009	20.27887079
1010	20.29347401
1011	20.3034962
1012	20.30667635
1013	20.3167368
1014	20.31759549
1015	20.34528369
1016	20.34958886
1017	20.37826451
1018	20.40024436
1019	20.40327015
1020	20.40601686
1021	20.45945141
1022	20.46715452
1023	20.47390998
1024	20.47659709
1025	20.48907673
1026	20.49833359
1027	20.50514139
1028	20.5099924
1029	20.55065092
1030	20.56802297
1031	20.59220103
1032	20.59242983
1033	20.6057733
1034	20.62074585
1035	20.62289153
1036	20.64895585
1037	20.65593893
1038	20.65603864
1039	20.65775581
1040	20.72581132
1041	20.83533848
1042	20.84352379
1043	20.86418618
1044	20.89441087
1045	20.93944163
1046	20.94966282
1047	20.95379602
1048	20.96934974
1049	20.98333678
1050	21.02420173
1051	21.04606913
1052	21.08905088
1053	21.10891776
1054	21.13726179
1055	21.17001853
1056	21.17188386
1057	21.17494012
1058	21.17617006
1059	21.18464917
1060	21.1851571
1061	21.19354539
1062	21.29186656
1063	21.32823545
1064	21.3310199
1065	21.33233886
1066	21.33342901
1067	21.34026888
1068	21.42241757
1069	21.47412041
1070	21.48538141
1071	21.52564125
1072	21.53977003
1073	21.58255976
1074	21.6209873
1075	21.63104532
1076	21.6364455
1077	21.66276056
1078	21.67529171
1079	21.67908315
1080	21.69649305
1081	21.70251892
1082	21.72884542
1083	21.74098225
1084	21.75284021
1085	21.79826598
1086	21.8100252
1087	21.8364789
1088	21.84514964
1089	21.85471949
1090	21.87029849
1091	21.89172971
1092	21.91435835
1093	21.94032967
1094	21.94171791
1095	21.97679398
1096	21.98779784
1097	22.00729482
1098	22.00976369
1099	22.05024425
1100	22.05152836
1101	22.07768383
1102	22.0908398
1103	22.10217005
1104	22.10820115
1105	22.13021378
1106	22.14856686
1107	22.17805485
1108	22.22184438
1109	22.26219422
1110	22.27599305
1111	22.28054228
1112	22.2888387
1113	22.38494412
1114	22.42352429
1115	22.43139927
1116	22.43354547
1117	22.49540788
1118	22.54687419
1119	22.56940589
1120	22.57756897
1121	22.59512674
1122	22.60001405
1123	22.61019358
1124	22.65186088
1125	22.6939414
1126	22.69713894
1127	22.71107991
1128	22.74201963
1129	22.77472366
1130	22.78109866
1131	22.78776507
1132	22.79710992
1133	22.84658804
1134	22.89598399
1135	22.92118652
1136	22.92348997
1137	22.96292791
1138	22.9856284
1139	22.99592794
1140	22.99700664
1141	23.0183336
1142	23.02308653
1143	23.02487778
1144	23.04357497
1145	23.06307224
1146	23.08246348
1147	23.08278527
1148	23.09183273
1149	23.12836993
1150	23.13197954
1151	23.14088513
1152	23.14116353
1153	23.17978381
1154	23.18742058
1155	23.18778071
1156	23.22107984
1157	23.2937519
1158	23.29481269
1159	23.3128726
1160	23.34715997
1161	23.36542785
1162	23.45734601
1163	23.47563337
1164	23.49018374
1165	23.52193609
1166	23.55549284
1167	23.58653725
1168	23.65382255
1169	23.65778717
1170	23.66947818
1171	23.6724464
1172	23.68622912
1173	23.71574394
1174	23.7228944
1175	23.75857031
1176	23.76564583
1177	23.76633757
1178	23.77085754
1179	23.80266254
1180	23.80494631
1181	23.81546514
1182	23.83169451
1183	23.83258496
1184	23.85940213
1185	23.86280757
1186	23.87862418
1187	23.87987907
1188	23.90534295
1189	23.93455192
1190	23.95488906
1191	23.98007268
1192	24.07533863
1193	24.07885308
1194	24.10612048
1195	24.14178113
1196	24.1529395
1197	24.17411465
1198	24.18285401
1199	24.22862594
1200	24.23119325
1201	24.2399241
1202	24.31374526
1203	24.31965534
1204	24.3264
1205	24.36655143
1206	24.37263923
1207	24.38398914
1208	24.38834793
1209	24.42505907
1210	24.46454228
1211	24.55107177
1212	24.55274182
1213	24.57585678
1214	24.58232342
1215	24.6218166
1216	24.65563103
1217	24.66863775
1218	24.69534027
1219	24.7085569
1220	24.72928881
1221	24.73116123
1222	24.74556933
1223	24.75266961
1224	24.79026199
1225	24.84688246
1226	24.88465952
1227	24.89602595
1228	24.92106693
1229	24.92174676
1230	24.95846845
1231	24.97380713
1232	25.01056567
1233	25.01323688
1234	25.04332533
1235	25.06458692
1236	25.08492478
1237	25.11391316
1238	25.14585391
1239	25.1485439
1240	25.15091581
1241	25.15241153
1242	25.2007614
1243	25.2339426
1244	25.24496994
1245	25.25222292
1246	25.2551323
1247	25.32442821
1248	25.32942338
1249	25.36193336
1250	25.36574051
1251	25.36798249
1252	25.39913297
1253	25.45114967
1254	25.45490412
1255	25.49598133
1256	25.49856532
1257	25.51231271
1258	25.52221458
1259	25.52447838
1260	25.53854205
1261	25.5592649
1262	25.64736896
1263	25.6532973
1264	25.6833978
1265	25.68757968
1266	25.70095066
1267	25.72936673
1268	25.73792011
1269	25.74769965
1270	25.75979033
1271	25.81059526
1272	25.83934341
1273	25.87129714
1274	25.90566029
1275	25.90856607
1276	25.92452001
1277	25.93057796
1278	25.9515745
1279	25.96233258
1280	26.02071454
1281	26.04621876
1282	26.04829732
1283	26.05827053
1284	26.08829698
1285	26.09498295
1286	26.10054297
1287	26.1249758
1288	26.13101557
1289	26.13157228
1290	26.14203977
1291	26.16699524
1292	26.18558986
1293	26.18627814
1294	26.21183488
1295	26.22235484
1296	26.27666125
1297	26.29349232
1298	26.29752579
1299	26.3444413
1300	26.36173169
1301	26.3619443
1302	26.38725667
1303	26.3938996
1304	26.41156526
1305	26.41305696
1306	26.44417289
1307	26.44492811
1308	26.46339966
1309	26.46866308
1310	26.49910612
1311	26.54618348
1312	26.59930685
1313	26.61429416
1314	26.65064484
1315	26.65601374
1316	26.66659138
1317	26.69047899
1318	26.70760834
1319	26.75446833
1320	26.77079674
1321	26.77633818
1322	26.7827298
1323	26.79558952
1324	26.89135164
1325	26.89735656
1326	26.8990534
1327	26.90979219
1328	26.91441577
1329	26.91795165
1330	26.95296347
1331	26.96392408
1332	26.9684621
1333	26.97851625
1334	26.99633032
1335	27.01944473
1336	27.02809945
1337	27.05417202
1338	27.11460311
1339	27.11585576
1340	27.18934118
1341	27.22133507
1342	27.25282549
1343	27.25512857
1344	27.30212094
1345	27.30544422
1346	27.3224505
1347	27.35936382
1348	27.37900917
1349	27.39641964
1350	27.44374139
1351	27.53041869
1352	27.57251238
1353	27.60535662
1354	27.63516418
1355	27.66911917
1356	27.70363485
1357	27.70979935
1358	27.72847541
1359	27.7756491
1360	27.80912726
1361	27.81019522
1362	27.86664934
1363	27.86853774
1364	27.87485053
1365	27.87793817
1366	27.89090666
1367	27.89892178
1368	27.92780928
1369	27.95373305
1370	27.96367475
1371	27.98006783
1372	27.98757418
1373	28.00814734
1374	28.04909632
1375	28.05371273
1376	28.05610104
1377	28.06521473
1378	28.17280459
1379	28.19958325
1380	28.21693513
1381	28.21929708
1382	28.24804704
1383	28.25983486
1384	28.28164962
1385	28.2887505
1386	28.29371739
1387	28.36603733
1388	28.36727585
1389	28.39535107
1390	28.43945602
1391	28.47145592
1392	28.4840508
1393	28.53217548
1394	28.55313272
1395	28.57694989
1396	28.59725464
1397	28.60084164
1398	28.6047553
1399	28.61941375
1400	28.62676585
1401	28.63542596
1402	28.63858019
1403	28.64952204
1404	28.65788952
1405	28.67359964
1406	28.67993654
1407	28.68259648
1408	28.68956787
1409	28.70226827
1410	28.72528213
1411	28.76985401
1412	28.77309864
1413	28.77450566
1414	28.79126924
1415	28.80725308
1416	28.80974199
1417	28.8139067
1418	28.82647717
1419	28.85141301
1420	28.85997375
1421	28.89179863
1422	28.91777121
1423	28.9410433
1424	28.96086654
1425	28.96525685
1426	28.98177047
1427	29.01198628
1428	29.04592995
1429	29.04975749
1430	29.05075055
1431	29.07391827
1432	29.08224576
1433	29.09222272
1434	29.09241044
1435	29.09543025
1436	29.2033649
1437	29.22390973
1438	29.22655579
1439	29.23596681
1440	29.2459968
1441	29.25345743
1442	29.25684673
1443	29.32122396
1444	29.35360929
1445	29.37413787
1446	29.39080837
1447	29.39321898
1448	29.39822695
1449	29.40825611
1450	29.45992629
1451	29.4697616
1452	29.48498847
1453	29.51840602
1454	29.53691395
1455	29.5626365
1456	29.56886805
1457	29.57195697
1458	29.5813642
1459	29.61759469
1460	29.62876922
1461	29.68259712
1462	29.6871407
1463	29.71209804
1464	29.72654683
1465	29.74778757
1466	29.7829993
1467	29.8297894
1468	29.84833473
1469	29.87738344
1470	29.89355175
1471	29.9061862
1472	29.91783441
1473	29.92708382
1474	29.92780679
1475	29.94893234
1476	29.95169331
1477	29.95589636
1478	29.96094093
1479	29.99619098
1480	30.00037769
1481	30.00407945
1482	30.04578699
1483	30.11882021
1484	30.1371773
1485	30.15640861
1486	30.18059946
1487	30.19066959
1488	30.21655558
1489	30.2217702
1490	30.22437014
1491	30.32974219
1492	30.35275927
1493	30.35323556
1494	30.36665056
1495	30.37961132
1496	30.39973458
1497	30.41621141
1498	30.4221702
1499	30.43480148
1500	30.47678304
1501	30.53726728
1502	30.61992903
1503	30.62693166
1504	30.67490666
1505	30.68029959
1506	30.68872225
1507	30.73451881
1508	30.74102766
1509	30.81844479
1510	30.85081641
1511	30.85592516
1512	30.87790677
1513	30.88740901
1514	30.89335922
1515	30.89628014
1516	30.91264984
1517	30.92066261
1518	30.93111296
1519	30.96104349
1520	30.97061131
1521	30.99396423
1522	31.01494443
1523	31.02909371
1524	31.03042921
1525	31.12586871
1526	31.12678941
1527	31.14076157
1528	31.14617397
1529	31.15234024
1530	31.20577768
1531	31.21724229
1532	31.22882713
1533	31.23595755
1534	31.2446526
1535	31.25038629
1536	31.26459847
1537	31.28738454
1538	31.30568228
1539	31.31202871
1540	31.3143054
1541	31.31469028
1542	31.3508927
1543	31.39254173
1544	31.39829259
1545	31.40534617
1546	31.42205654
1547	31.43831958
1548	31.46217766
1549	31.53202173
1550	31.53292146
1551	31.5332683
1552	31.53761958
1553	31.54892531
1554	31.60126615
1555	31.64337513
1556	31.69216933
1557	31.70363745
1558	31.79910203
1559	31.80791331
1560	31.81017443
1561	31.82873202
1562	31.8389405
1563	31.84920057
1564	31.8537886
1565	31.89495916
1566	31.90614703
1567	31.92991298
1568	31.9576342
1569	31.98183217
1570	32.00648133
1571	32.02458955
1572	32.0711762
1573	32.07530478
1574	32.12026573
1575	32.1267787
1576	32.1375045
1577	32.14731186
1578	32.15921683
1579	32.16009737
1580	32.1792882
1581	32.18191562
1582	32.18891996
1583	32.22585543
1584	32.22934135
1585	32.23409038
1586	32.26682823
1587	32.27087629
1588	32.27638071
1589	32.27651082
1590	32.30275013
1591	32.36859456
1592	32.39046044
1593	32.39720012
1594	32.4134838
1595	32.44523943
1596	32.47568049
1597	32.4825387
1598	32.48262845
1599	32.49310756
1600	32.50633343
1601	32.60851422
1602	32.6270744
1603	32.63883493
1604	32.66897155
1605	32.67167694
1606	32.70082878
1607	32.70227197
1608	32.73006883
1609	32.73913524
1610	32.8233657
1611	32.82637628
1612	32.85866786
1613	32.86553321
1614	32.91350176
1615	32.92880325
1616	32.94255062
1617	32.97399448
1618	33.02838436
1619	33.03635591
1620	33.03879951
1621	33.05951355
1622	33.06414274
1623	33.115648
1624	33.12365404
1625	33.15299989
1626	33.1875014
1627	33.1946579
1628	33.21626945
1629	33.2458801
1630	33.25087848
1631	33.26511383
1632	33.26572609
1633	33.28482058
1634	33.30313255
1635	33.33271913
1636	33.36430008
1637	33.3649121
1638	33.37661835
1639	33.37715016
1640	33.39894373
1641	33.42760655
1642	33.45810241
1643	33.46073857
1644	33.4681248
1645	33.47978472
1646	33.48561348
1647	33.56173574
1648	33.57974471
1649	33.58010823
1650	33.59221331
1651	33.59519884
1652	33.6114229
1653	33.64665017
1654	33.64981145
1655	33.65772233
1656	33.69067633
1657	33.69730128
1658	33.76113517
1659	33.76139389
1660	33.81300259
1661	33.83818439
1662	33.8537397
1663	33.8716457
1664	33.90436825
1665	33.90849377
1666	33.91486247
1667	33.9228643
1668	33.9256781
1669	33.92901121
1670	33.93704073
1671	33.95866141
1672	33.97140442
1673	33.9721994
1674	33.98587358
1675	33.99919571
1676	34.00309822
1677	34.02359216
1678	34.03878622
1679	34.04066436
1680	34.05765523
1681	34.08361048
1682	34.09263989
1683	34.15610488
1684	34.1649613
1685	34.25172703
1686	34.31454605
1687	34.32065021
1688	34.34611731
1689	34.34673178
1690	34.34738078
1691	34.41517244
1692	34.41754414
1693	34.43253786
1694	34.43572659
1695	34.44237003
1696	34.46470533
1697	34.46534413
1698	34.47701554
1699	34.48162137
1700	34.49374057
1701	34.510835
1702	34.54584165
1703	34.57196792
1704	34.57617002
1705	34.58468
1706	34.63758777
1707	34.6387313
1708	34.69328405
1709	34.69709449
1710	34.71011199
1711	34.71751958
1712	34.72192347
1713	34.73105655
1714	34.73198398
1715	34.77166377
1716	34.78603881
1717	34.86120171
1718	34.91310414
1719	34.92823267
1720	35.01057465
1721	35.0389148
1722	35.05221873
1723	35.07956074
1724	35.08874312
1725	35.09950328
1726	35.10987355
1727	35.11207318
1728	35.12559138
1729	35.18495783
1730	35.20048958
1731	35.21112086
1732	35.26849428
1733	35.27008875
1734	35.27077031
1735	35.33089247
1736	35.33445622
1737	35.34710042
1738	35.34847869
1739	35.36939252
1740	35.3744204
1741	35.40073158
1742	35.40281949
1743	35.41425758
1744	35.41580359
1745	35.46875892
1746	35.50726187
1747	35.51629913
1748	35.54186512
1749	35.55617565
1750	35.55936263
1751	35.56798723
1752	35.5944163
1753	35.61221483
1754	35.64422761
1755	35.65440809
1756	35.74359848
1757	35.76078072
1758	35.80504779
1759	35.83081229
1760	35.83796033
1761	35.84720503
1762	35.85065633
1763	35.8577522
1764	35.88032307
1765	35.89274565
1766	35.89672755
1767	35.92032064
1768	35.92359151
1769	35.92414871
1770	35.93413543
1771	36.03777533
1772	36.05391221
1773	36.07719243
1774	36.08033722
1775	36.12421703
1776	36.13023188
1777	36.1325662
1778	36.14406039
1779	36.15047366
1780	36.15356351
1781	36.26960274
1782	36.30118694
1783	36.32922343
1784	36.3813892
1785	36.38219592
1786	36.42070758
1787	36.42319131
1788	36.43186854
1789	36.43360548
1790	36.51181013
1791	36.5528071
1792	36.5573204
1793	36.56261625
1794	36.58948136
1795	36.59277473
1796	36.61717348
1797	36.6372066
1798	36.67619029
1799	36.7179467
1800	36.76971029
1801	36.76998872
1802	36.81191154
1803	36.89156598
1804	36.94464211
1805	36.96591846
1806	36.98752242
1807	36.99837025
1808	37.00419245
1809	37.01745815
1810	37.02230393
1811	37.0691583
1812	37.09182272
1813	37.10950987
1814	37.12934374
1815	37.13723137
1816	37.14316821
1817	37.16647488
1818	37.17748159
1819	37.19179698
1820	37.20551776
1821	37.21165924
1822	37.21601814
1823	37.2450681
1824	37.25902967
1825	37.26725925
1826	37.27613532
1827	37.32235825
1828	37.34724544
1829	37.34824495
1830	37.36546997
1831	37.38116907
1832	37.38468885
1833	37.40870673
1834	37.44487646
1835	37.44872977
1836	37.60061035
1837	37.63346152
1838	37.64575872
1839	37.65885618
1840	37.70074546
1841	37.71386673
1842	37.72637141
1843	37.76371495
1844	37.78680313
1845	37.79765878
1846	37.85799917
1847	37.87720407
1848	37.88931971
1849	37.90041957
1850	37.91753176
1851	37.92050862
1852	37.92075375
1853	37.92156202
1854	37.9356585
1855	37.97366959
1856	38.00513045
1857	38.0433552
1858	38.05115265
1859	38.06496085
1860	38.06588963
1861	38.09050624
1862	38.09227661
1863	38.14556173
1864	38.16917275
1865	38.21396088
1866	38.25606518
1867	38.26440805
1868	38.30232514
1869	38.31847403
1870	38.36035174
1871	38.37619443
1872	38.38012145
1873	38.40338907
1874	38.4408862
1875	38.44139906
1876	38.49228767
1877	38.51230205
1878	38.6252404
1879	38.63073628
1880	38.64576556
1881	38.64904632
1882	38.67641861
1883	38.68347906
1884	38.69150485
1885	38.70842481
1886	38.7249473
1887	38.77899649
1888	38.79317507
1889	38.82408083
1890	38.84916332
1891	38.9001379
1892	38.9023625
1893	38.90615464
1894	38.94270455
1895	38.95248026
1896	38.99227131
1897	39.03388109
1898	39.06540697
1899	39.07283517
1900	39.11029466
1901	39.11182808
1902	39.12579745
1903	39.15618169
1904	39.15798106
1905	39.18453549
1906	39.18665197
1907	39.19442227
1908	39.19551234
1909	39.19982197
1910	39.24554443
1911	39.27663112
1912	39.28368973
1913	39.32880073
1914	39.35787553
1915	39.38464251
1916	39.40830682
1917	39.42978652
1918	39.47297003
1919	39.51196724
1920	39.53337706
1921	39.53533285
1922	39.55609796
1923	39.55676157
1924	39.57525236
1925	39.5813141
1926	39.59652722
1927	39.60509375
1928	39.63415154
1929	39.67871414
1930	39.68757674
1931	39.73249373
1932	39.77136618
1933	39.79482977
1934	39.81416251
1935	39.84161694
1936	39.85006059
1937	39.86032207
1938	39.86825402
1939	39.89382281
1940	39.91236708
1941	39.93582282
1942	39.96227133
1943	39.97981445
1944	40.00547574
1945	40.00835026
1946	40.02317901
1947	40.06252866
1948	40.0727903
1949	40.08524943
1950	40.08637112
1951	40.10846415
1952	40.1264552
1953	40.12845374
1954	40.2079695
1955	40.2428251
1956	40.26809763
1957	40.29615376
1958	40.33399414
1959	40.3861703
1960	40.40730572
1961	40.43034393
1962	40.48322306
1963	40.49879098
1964	40.5304712
1965	40.55205553
1966	40.5668598
1967	40.57129679
1968	40.57767761
1969	40.58100438
1970	40.58392348
1971	40.58939707
1972	40.60252057
1973	40.60597003
1974	40.61442851
1975	40.61773386
1976	40.61885343
1977	40.64734133
1978	40.72754933
1979	40.74820296
1980	40.75377874
1981	40.7599684
1982	40.76009939
1983	40.7796595
1984	40.80544718
1985	40.81562654
1986	40.82670001
1987	40.84195409
1988	40.85399614
1989	40.90409755
1990	40.96463902
1991	40.97640443
1992	41.00742938
1993	41.01363853
1994	41.02960867
1995	41.03033833
1996	41.06078206
1997	41.06991106
1998	41.06994145
1999	41.08094816
2000	41.08595137
2001	41.08693103
2002	41.1274566
2003	41.13316248
2004	41.13866323
2005	41.1471178
2006	41.17275478
2007	41.18338673
2008	41.21200268
2009	41.21309824
2010	41.25320727
2011	41.25321693
2012	41.3194544
2013	41.33408495
2014	41.37376614
2015	41.37393859
2016	41.40264668
2017	41.41056001
2018	41.53025804
2019	41.56978162
2020	41.61626329
2021	41.61855852
2022	41.62307046
2023	41.62947576
2024	41.65078586
2025	41.65780549
2026	41.667037
2027	41.67575534
2028	41.73320001
2029	41.78364264
2030	41.79401855
2031	41.80117772
2032	41.8024482
2033	41.81918636
2034	41.8219797
2035	41.82436897
2036	41.83515916
2037	41.83658497
2038	41.8981641
2039	41.90852753
2040	41.93175463
2041	41.94985762
2042	41.96176426
2043	42.00694745
2044	42.02436597
2045	42.05430083
2046	42.06883447
2047	42.07639539
2048	42.0848438
2049	42.10887912
2050	42.11291001
2051	42.16361825
2052	42.23804926
2053	42.24661255
2054	42.26505539
2055	42.39967716
2056	42.42860594
2057	42.45707772
2058	42.46826592
2059	42.48307101
2060	42.49050023
2061	42.49645916
2062	42.49714051
2063	42.545377
2064	42.55264515
2065	42.57463296
2066	42.58148147
2067	42.58176659
2068	42.62775045
2069	42.64581603
2070	42.66780977
2071	42.68262955
2072	42.68437677
2073	42.70460882
2074	42.72033007
2075	42.74602625
2076	42.75226945
2077	42.77806357
2078	42.79457891
2079	42.83038865
2080	42.85392404
2081	42.87596006
2082	42.88013098
2083	42.88676639
2084	42.90680114
2085	42.91926094
2086	42.92089063
2087	42.99564112
2088	42.99599085
2089	43.01670185
2090	43.02801715
2091	43.03730483
2092	43.03941554
2093	43.04583354
2094	43.12847332
2095	43.15426956
2096	43.16698061
2097	43.17121145
2098	43.17533695
2099	43.27326821
2100	43.32036003
2101	43.33116746
2102	43.34227832
2103	43.36801014
2104	43.40090113
2105	43.45680301
2106	43.52090037
2107	43.54032937
2108	43.56075476
2109	43.58380615
2110	43.60522789
2111	43.60787498
2112	43.63428719
2113	43.64048392
2114	43.6769966
2115	43.68859573
2116	43.70464477
2117	43.71162992
2118	43.71292319
2119	43.73363426
2120	43.76801979
2121	43.81015781
2122	43.85602085
2123	43.85922296
2124	43.85945807
2125	43.88492314
2126	43.89779894
2127	43.93270189
2128	43.9860815
2129	44.04619384
2130	44.0616701
2131	44.09955093
2132	44.12304622
2133	44.12374002
2134	44.13143451
2135	44.1376686
2136	44.13839859
2137	44.15262715
2138	44.1654539
2139	44.16914197
2140	44.18928843
2141	44.19255915
2142	44.20261617
2143	44.22146521
2144	44.23559657
2145	44.28277586
2146	44.28902632
2147	44.29960637
2148	44.32928732
2149	44.36442443
2150	44.43968355
2151	44.45455979
2152	44.46381474
2153	44.49617827
2154	44.52364071
2155	44.53001885
2156	44.58501643
2157	44.59116562
2158	44.63332277
2159	44.6423096
2160	44.65440045
2161	44.67071578
2162	44.67778374
2163	44.70843277
2164	44.73125908
2165	44.74884916
2166	44.78939272
2167	44.80793187
2168	44.86263264
2169	44.8679886
2170	44.87560456
2171	44.89040853
2172	44.91166911
2173	44.91300692
2174	44.95016044
2175	44.95594773
2176	44.95645188
2177	44.99223235
2178	45.02293291
2179	45.0594275
2180	45.06498217
2181	45.09572219
2182	45.09632833
2183	45.11695503
2184	45.15791551
2185	45.17553014
2186	45.19160736
2187	45.20693284
2188	45.24727429
2189	45.25690994
2190	45.25975757
2191	45.27414369
2192	45.28059162
2193	45.29505063
2194	45.3042256
2195	45.37446204
2196	45.39862508
2197	45.40265999
2198	45.40995633
2199	45.41203996
2200	45.41724152
2201	45.42308035
2202	45.42732873
2203	45.42915352
2204	45.45694427
2205	45.46681057
2206	45.46977043
2207	45.50526708
2208	45.52400489
2209	45.54064483
2210	45.55457165
2211	45.55775841
2212	45.58957612
2213	45.5930069
2214	45.59345696
2215	45.61936443
2216	45.63390233
2217	45.63621576
2218	45.63706326
2219	45.64541924
2220	45.6521459
2221	45.66302257
2222	45.66854024
2223	45.68945195
2224	45.69585752
2225	45.70646221
2226	45.75452017
2227	45.77499367
2228	45.79626217
2229	45.80073891
2230	45.8061631
2231	45.8315574
2232	45.83288418
2233	45.84395551
2234	45.86779755
2235	45.8695071
2236	45.88039965
2237	45.88120074
2238	45.88331271
2239	45.9220474
2240	45.92342015
2241	45.93447727
2242	45.94424903
2243	45.96386267
2244	45.96694561
2245	45.96947581
2246	45.98926886
2247	46.00129499
2248	46.00584024
2249	46.04780425
2250	46.0543381
2251	46.05833958
2252	46.093254
2253	46.09462395
2254	46.13973572
2255	46.14291093
2256	46.14521898
2257	46.16837273
2258	46.17155767
2259	46.17173686
2260	46.18378621
2261	46.18435049
2262	46.22537873
2263	46.23288762
2264	46.23453611
2265	46.24001813
2266	46.26299077
2267	46.30332575
2268	46.32198292
2269	46.36690895
2270	46.36958467
2271	46.37585072
2272	46.44405484
2273	46.44624849
2274	46.44694406
2275	46.45068817
2276	46.48657026
2277	46.53662599
2278	46.54039695
2279	46.56893293
2280	46.58176062
2281	46.5899406
2282	46.59523604
2283	46.5986555
2284	46.62671778
2285	46.65003077
2286	46.68017382
2287	46.69047017
2288	46.71478227
2289	46.72579162
2290	46.75575314
2291	46.76988559
2292	46.77494336
2293	46.78183617
2294	46.78204265
2295	46.82034837
2296	46.83100257
2297	46.83665191
2298	46.84090775
2299	46.88771835
2300	46.89570898
2301	46.90216255
2302	46.94359096
2303	46.96618926
2304	47.00020657
2305	47.01988681
2306	47.08792482
2307	47.09610099
2308	47.10539749
2309	47.12693415
2310	47.12854208
2311	47.13105216
2312	47.16156588
2313	47.20519477
2314	47.2147771
2315	47.24120966
2316	47.27103436
2317	47.27390707
2318	47.31972605
2319	47.3423651
2320	47.38504523
2321	47.42625651
2322	47.44209838
2323	47.45066227
2324	47.46607725
2325	47.48349495
2326	47.53814419
2327	47.54353637
2328	47.54474794
2329	47.54905126
2330	47.55659636
2331	47.56751397
2332	47.5851552
2333	47.59127906
2334	47.60537922
2335	47.61948922
2336	47.6624718
2337	47.66600543
2338	47.67064587
2339	47.73335196
2340	47.74830715
2341	47.75126906
2342	47.77041126
2343	47.77966758
2344	47.81920676
2345	47.82366497
2346	47.89264577
2347	47.90135174
2348	47.91769868
2349	47.93901389
2350	48.01559147
2351	48.05265702
2352	48.08740462
2353	48.08791452
2354	48.08850731
2355	48.12641306
2356	48.14307169
2357	48.16158103
2358	48.18410354
2359	48.18632173
2360	48.1869891
2361	48.19017177
2362	48.19919276
2363	48.20947357
2364	48.21069734
2365	48.21135132
2366	48.23106908
2367	48.24404927
2368	48.25834026
2369	48.32570502
2370	48.35789201
2371	48.37859238
2372	48.38899363
2373	48.39010629
2374	48.40689962
2375	48.42251138
2376	48.42267198
2377	48.44404237
2378	48.45146487
2379	48.51840737
2380	48.56985127
2381	48.57103505
2382	48.58679845
2383	48.68330315
2384	48.69226042
2385	48.70033904
2386	48.70519109
2387	48.71331406
2388	48.72499912
2389	48.7344786
2390	48.79174034
2391	48.81899787
2392	48.82464909
2393	48.82560848
2394	48.82603725
2395	48.85097193
2396	48.88166367
2397	48.8918468
2398	48.92368465
2399	48.9501372
2400	48.95158616
2401	48.97274249
2402	49.01503409
2403	49.06619185
2404	49.07037681
2405	49.07107157
2406	49.07289085
2407	49.08601158
2408	49.13263379
2409	49.15198039
2410	49.17383301
2411	49.18413102
2412	49.2094984
2413	49.22946231
2414	49.23096523
2415	49.23557293
2416	49.2355967
2417	49.24801691
2418	49.25790273
2419	49.26394454
2420	49.2882491
2421	49.2967249
2422	49.29845511
2423	49.30959264
2424	49.35642647
2425	49.36035688
2426	49.36617853
2427	49.37660493
2428	49.37993189
2429	49.46540652
2430	49.51000421
2431	49.52850578
2432	49.54081355
2433	49.57552587
2434	49.57686306
2435	49.59972728
2436	49.60302232
2437	49.62630439
2438	49.64968287
2439	49.65476691
2440	49.65479514
2441	49.66635164
2442	49.71398692
2443	49.72348781
2444	49.72663602
2445	49.73080482
2446	49.7583117
2447	49.77167793
2448	49.78983722
2449	49.81715137
2450	49.8208101
2451	49.82279367
2452	49.82618415
2453	49.88503832
2454	49.90249237
2455	49.94113089
2456	49.95922321
2457	49.9681065
2458	49.98940096
2459	50.0141648
2460	50.02321691
2461	50.03065531
2462	50.03130806
2463	50.05469088
2464	50.06921634
2465	50.09181666
2466	50.11735398
2467	50.15338458
2468	50.18712554
2469	50.25635084
2470	50.27642416
2471	50.30849973
2472	50.35430086
2473	50.35930525
2474	50.37021843
2475	50.37621952
2476	50.43494038
2477	50.43794844
2478	50.49138596
2479	50.51421009
2480	50.5231081
2481	50.53478665
2482	50.53860805
2483	50.5591649
2484	50.56328575
2485	50.58243729
2486	50.63690262
2487	50.6380179
2488	50.66672035
2489	50.67043334
2490	50.68649214
2491	50.71411078
2492	50.7505907
2493	50.80062659
2494	50.8055624
2495	50.81719407
2496	50.82228471
2497	50.83993339
2498	50.86713396
2499	50.91142513
2500	50.98968415
2501	51.00278354
2502	51.00618107
2503	51.01162339
2504	51.01883496
2505	51.02142034
2506	51.03524996
2507	51.07876099
2508	51.11008933
2509	51.12249092
2510	51.15434186
2511	51.16542348
2512	51.17898958
2513	51.19024881
2514	51.21472148
2515	51.222995
2516	51.22468371
2517	51.25717638
2518	51.27364183
2519	51.27372606
2520	51.33634217
2521	51.38784879
2522	51.40545764
2523	51.43549117
2524	51.45329041
2525	51.4707049
2526	51.48395116
2527	51.50443005
2528	51.50930051
2529	51.56138837
2530	51.57121934
2531	51.61162005
2532	51.65763025
2533	51.673819
2534	51.67981465
2535	51.69220904
2536	51.74486788
2537	51.77727152
2538	51.82380878
2539	51.82456907
2540	51.83818656
2541	51.84495669
2542	51.84945595
2543	51.85063723
2544	51.88038767
2545	51.88452108
2546	51.92942454
2547	51.93330187
2548	51.94784659
2549	51.98317099
2550	51.99865412
2551	52.05675892
2552	52.09165094
2553	52.09816737
2554	52.15747987
2555	52.20074106
2556	52.25746554
2557	52.26308745
2558	52.26629844
2559	52.27026805
2560	52.29158705
2561	52.30711911
2562	52.31957054
2563	52.32256942
2564	52.32795727
2565	52.34212794
2566	52.37711291
2567	52.41705549
2568	52.47726836
2569	52.4852054
2570	52.48694246
2571	52.49034679
2572	52.49222018
2573	52.49925563
2574	52.51147495
2575	52.51334134
2576	52.5239726
2577	52.53330906
2578	52.57212926
2579	52.57363481
2580	52.57458222
2581	52.58957004
2582	52.59202099
2583	52.60154302
2584	52.67956131
2585	52.68150332
2586	52.7117878
2587	52.73632763
2588	52.74581918
2589	52.79065251
2590	52.79832268
2591	52.80538091
2592	52.84683455
2593	52.9122465
2594	52.92562197
2595	52.93668002
2596	52.98612092
2597	53.00528615
2598	53.02240363
2599	53.06909833
2600	53.07256998
2601	53.07716317
2602	53.07951962
2603	53.0886248
2604	53.09330565
2605	53.11633839
2606	53.12248368
2607	53.14959623
2608	53.20203325
2609	53.24894431
2610	53.26852716
2611	53.28917012
2612	53.29988127
2613	53.29996779
2614	53.32666319
2615	53.36263358
2616	53.37274
2617	53.37669532
2618	53.49331712
2619	53.49539768
2620	53.5465956
2621	53.57627434
2622	53.57949473
2623	53.59242637
2624	53.60824155
2625	53.61562925
2626	53.62319216
2627	53.63815606
2628	53.64310616
2629	53.68394914
2630	53.71412463
2631	53.72182721
2632	53.72725665
2633	53.73550284
2634	53.73580236
2635	53.73956165
2636	53.77989704
2637	53.79767242
2638	53.80865261
2639	53.82778244
2640	53.83435817
2641	53.85781846
2642	53.89338101
2643	53.9807302
2644	53.98998407
2645	54.02784225
2646	54.08229427
2647	54.09620776
2648	54.11979303
2649	54.14018983
2650	54.17716578
2651	54.25032587
2652	54.25241853
2653	54.26300643
2654	54.27719988
2655	54.29268211
2656	54.29812223
2657	54.3060242
2658	54.30643508
2659	54.36861632
2660	54.37569665
2661	54.38660372
2662	54.39446122
2663	54.40666088
2664	54.41029567
2665	54.42697872
2666	54.43631363
2667	54.44175942
2668	54.47213007
2669	54.47580161
2670	54.48251483
2671	54.52999683
2672	54.5566443
2673	54.56726422
2674	54.59445201
2675	54.6001736
2676	54.60366834
2677	54.60990915
2678	54.61235891
2679	54.61504097
2680	54.63403526
2681	54.64615742
2682	54.65454155
2683	54.69773885
2684	54.70300519
2685	54.74869197
2686	54.76506835
2687	54.78222622
2688	54.78742339
2689	54.81524535
2690	54.83638825
2691	54.90132969
2692	54.9041655
2693	54.92862442
2694	54.94275519
2695	54.95035014
2696	54.95611916
2697	54.96294862
2698	54.98131551
2699	54.98807076
2700	54.99309051
2701	55.02952998
2702	55.04838765
2703	55.07375773
2704	55.07598652
2705	55.09671634
2706	55.11590437
2707	55.16428697
2708	55.1895358
2709	55.1942714
2710	55.22583651
2711	55.23104415
2712	55.24027087
2713	55.2503976
2714	55.26062165
2715	55.29857064
2716	55.29965945
2717	55.32692093
2718	55.32787549
2719	55.36966116
2720	55.37560666
2721	55.37668621
2722	55.37809865
2723	55.42236205
2724	55.42295048
2725	55.4636878
2726	55.4879507
2727	55.49538429
2728	55.49552508
2729	55.52180965
2730	55.55589208
2731	55.60914767
2732	55.69112348
2733	55.70161022
2734	55.73632521
2735	55.76396671
2736	55.78520569
2737	55.82397417
2738	55.84021023
2739	55.87304684
2740	55.88727798
2741	55.91603169
2742	55.98358102
2743	56.01008815
2744	56.062484
2745	56.07438012
2746	56.10448807
2747	56.11161102
2748	56.12105854
2749	56.14599358
2750	56.26653592
2751	56.273441
2752	56.274985
2753	56.29364464
2754	56.30420909
2755	56.33418193
2756	56.34336079
2757	56.35882525
2758	56.38012772
2759	56.42798247
2760	56.4310083
2761	56.43267838
2762	56.43807273
2763	56.46319259
2764	56.48717217
2765	56.52144458
2766	56.52275529
2767	56.53103024
2768	56.55100093
2769	56.55139595
2770	56.57214145
2771	56.5767294
2772	56.58801331
2773	56.58963938
2774	56.61615343
2775	56.62181231
2776	56.62838712
2777	56.71758709
2778	56.73729383
2779	56.75091953
2780	56.80979492
2781	56.81005248
2782	56.86947163
2783	56.92571519
2784	56.93542632
2785	56.97029509
2786	56.97125944
2787	56.97826938
2788	57.0209597
2789	57.04602928
2790	57.07844017
2791	57.08798717
2792	57.08849535
2793	57.12228496
2794	57.13113511
2795	57.20044567
2796	57.28744207
2797	57.29823087
2798	57.3096038
2799	57.33211331
2800	57.36991356
2801	57.37929527
2802	57.38399476
2803	57.3848128
2804	57.49312216
2805	57.49968726
2806	57.53710632
2807	57.61176882
2808	57.61474479
2809	57.62313121
2810	57.63883513
2811	57.69298042
2812	57.7584207
2813	57.76656641
2814	57.76749056
2815	57.80679271
2816	57.80923377
2817	57.81532935
2818	57.81781565
2819	57.82886922
2820	57.85423881
2821	57.90517472
2822	57.91721292
2823	57.91874448
2824	57.95129673
2825	57.96293573
2826	57.9722728
2827	57.97333473
2828	57.97618432
2829	57.98871668
2830	57.99233719
2831	58.01561922
2832	58.01687334
2833	58.03594547
2834	58.07004372
2835	58.07993521
2836	58.09713905
2837	58.11712747
2838	58.18927819
2839	58.2266337
2840	58.23473407
2841	58.23938115
2842	58.24575791
2843	58.30575696
2844	58.32162549
2845	58.32599395
2846	58.4204508
2847	58.43506282
2848	58.44498099
2849	58.49359052
2850	58.52396691
2851	58.57496586
2852	58.57671516
2853	58.58483471
2854	58.61252229
2855	58.62623427
2856	58.64105813
2857	58.67038377
2858	58.70659625
2859	58.71536545
2860	58.77816468
2861	58.78371752
2862	58.79631477
2863	58.79691505
2864	58.79988119
2865	58.8072817
2866	58.85714738
2867	58.86491227
2868	58.87103679
2869	58.89395062
2870	58.9337571
2871	58.94895481
2872	59.00814239
2873	59.02846749
2874	59.03041711
2875	59.0999249
2876	59.10640663
2877	59.1163245
2878	59.12534185
2879	59.1518205
2880	59.24698294
2881	59.25939374
2882	59.29473323
2883	59.33309832
2884	59.33833098
2885	59.34046035
2886	59.39893794
2887	59.44510486
2888	59.50039156
2889	59.52425005
2890	59.52837924
2891	59.58209848
2892	59.59989688
2893	59.67955128
2894	59.68549025
2895	59.73121456
2896	59.73131413
2897	59.76525209
2898	59.83255588
2899	59.86234676
2900	59.86246729
2901	59.90155379
2902	59.95063901
2903	59.95084978
2904	60.00746248
2905	60.01150273
2906	60.0803048
2907	60.11656493
2908	60.17145545
2909	60.26128982
2910	60.26885924
2911	60.2773857
2912	60.31995055
2913	60.38381473
2914	60.3983774
2915	60.46360744
2916	60.48871581
2917	60.50751029
2918	60.53834646
2919	60.55076615
2920	60.56158745
2921	60.56428999
2922	60.61548538
2923	60.7131435
2924	60.74398209
2925	60.75242054
2926	60.83005861
2927	60.90546044
2928	60.93608201
2929	60.94034044
2930	60.94376333
2931	60.95573536
2932	61.00042104
2933	61.0235854
2934	61.04288676
2935	61.12419785
2936	61.15243234
2937	61.22358855
2938	61.29612091
2939	61.32088771
2940	61.35905315
2941	61.37126728
2942	61.4136278
2943	61.42223436
2944	61.45526882
2945	61.4791113
2946	61.49791703
2947	61.62546657
2948	61.64242816
2949	61.72749929
2950	61.77763158
2951	61.78549731
2952	61.82705439
2953	61.84651613
2954	61.84686294
2955	61.88195536
2956	61.88760132
2957	61.89347683
2958	62.00414748
2959	62.00962236
2960	62.0361904
2961	62.05607175
2962	62.13366981
2963	62.20580939
2964	62.21078308
2965	62.21440413
2966	62.22314784
2967	62.2233599
2968	62.26048556
2969	62.32395228
2970	62.37385182
2971	62.38467595
2972	62.38724685
2973	62.42724627
2974	62.46062064
2975	62.54584114
2976	62.59485896
2977	62.62505601
2978	62.79337148
2979	63.0030254
2980	63.17559711
2981	63.19588669
2982	63.27227718
2983	63.30742987
2984	63.51262026
2985	63.56202221
2986	63.56576279
2987	63.73689388
2988	63.83737295
2989	63.92987653
2990	63.9785017
2991	64.05443809
2992	64.23513409
2993	64.40028712
2994	64.6057398
2995	64.95788446
2996	65.02137321
2997	65.09611915
2998	65.2302393
2999	65.54092312
3000	67.08806143

==> fig/roc-ACAS.txt <==
x y
0.0 0.0
0.0 0.0002805836139169473
0.0 0.001964085297418631
0.0 0.007295173961840628
0.0 0.012626262626262626
0.0 0.055274971941638606
0.0 0.0563973063973064
0.0 0.057800224466891134
0.0 0.05948372615039282
0.0 0.060886644219977554
0.0 0.06172839506172839
0.0 0.06285072951739619
0.0 0.06677890011223345
0.0077777777777777776 0.06762065095398428
0.008055555555555555 0.06762065095398428
0.008055555555555555 0.07098765432098765
0.01 0.07098765432098765
0.010277777777777778 0.07098765432098765
0.010277777777777778 0.0723905723905724
0.010277777777777778 0.10381593714927048
0.010277777777777778 0.1419753086419753
0.0125 0.14898989898989898
0.0125 0.14927048260381592
0.013888888888888888 0.14927048260381592
0.013888888888888888 0.15067340067340068
0.013888888888888888 0.15151515151515152
0.013888888888888888 0.15235690235690236
0.013888888888888888 0.15628507295173963
0.013888888888888888 0.15937149270482603
0.014166666666666666 0.15937149270482603
0.014166666666666666 0.1882716049382716
0.014166666666666666 0.20735129068462402
0.014166666666666666 0.20959595959595959
0.014166666666666666 0.23737373737373738
0.014166666666666666 0.23961840628507294
0.014444444444444444 0.23961840628507294
0.014444444444444444 0.24046015712682378
0.014444444444444444 0.2410213243546577
0.014444444444444444 0.24298540965207632
0.014444444444444444 0.244668911335578
0.014444444444444444 0.24607182940516273
0.014444444444444444 0.24663299663299662
0.014444444444444444 0.24803591470258138
0.014444444444444444 0.24859708193041527
0.014444444444444444 0.24887766554433222
0.014444444444444444 0.2494388327721661
0.014444444444444444 0.24971941638608305
0.014444444444444444 0.25084175084175087
0.014444444444444444 0.2511223344556678
0.014444444444444444 0.2516835016835017
0.014444444444444444 0.25224466891133557
0.014444444444444444 0.25336700336700335
0.014444444444444444 0.25392817059483724
0.014444444444444444 0.25448933782267114
0.014444444444444444 0.2547699214365881
0.014444444444444444 0.255331088664422
0.014444444444444444 0.2558922558922559
0.014444444444444444 0.2564534231200898
0.014444444444444444 0.2570145903479237
0.014444444444444444 0.25757575757575757
0.014444444444444444 0.25785634118967454
0.014444444444444444 0.25841750841750843
0.014444444444444444 0.25869809203142535
0.014444444444444444 0.25925925925925924
0.014444444444444444 0.2595398428731762
0.014444444444444444 0.2601010101010101
0.014444444444444444 0.26290684624017957
0.014444444444444444 0.26346801346801346
0.014444444444444444 0.26374859708193044
0.014444444444444444 0.26430976430976433
0.014444444444444444 0.2648709315375982
0.014444444444444444 0.2654320987654321
0.014444444444444444 0.26571268237934903
0.014444444444444444 0.2668350168350168
0.014444444444444444 0.2679573512906846
0.014444444444444444 0.26851851851851855
0.014444444444444444 0.26879910213243546
0.014444444444444444 0.26936026936026936
0.014444444444444444 0.26964085297418633
0.014444444444444444 0.2702020202020202
0.014444444444444444 0.28170594837261503
0.014444444444444444 0.2867564534231201
0.014444444444444444 0.29769921436588104
0.01611111111111111 0.29769921436588104
0.01611111111111111 0.32042648709315374
0.01611111111111111 0.32098765432098764
0.01611111111111111 0.3212682379349046
0.01611111111111111 0.3218294051627385
0.01611111111111111 0.3221099887766554
0.01611111111111111 0.3226711560044893
0.01611111111111111 0.3271604938271605
0.01611111111111111 0.34147025813692483
0.01611111111111111 0.34595959595959597
0.01611111111111111 0.37373737373737376
0.01611111111111111 0.3779461279461279
0.01611111111111111 0.37850729517396187
0.01611111111111111 0.37991021324354657
0.01611111111111111 0.38019079685746354
0.01611111111111111 0.3813131313131313
0.01611111111111111 0.38215488215488214
0.01611111111111111 0.38271604938271603
0.01611111111111111 0.3835578002244669
0.01611111111111111 0.38580246913580246
0.01611111111111111 0.38608305274971944
0.01611111111111111 0.38748597081930414
0.01611111111111111 0.3897306397306397
0.01611111111111111 0.39057239057239057
0.01611111111111111 0.39113355780022446
0.01611111111111111 0.40347923681257014
0.01611111111111111 0.4062850729517396
0.016666666666666666 0.4062850729517396
0.016666666666666666 0.4127384960718294
0.016666666666666666 0.46829405162738497
0.016666666666666666 0.48007856341189675
0.016666666666666666 0.5030864197530864
0.016666666666666666 0.5120650953984287
0.016666666666666666 0.5126262626262627
0.016666666666666666 0.5162738496071829
0.016666666666666666 0.5168350168350169
0.016666666666666666 0.5204826038159371
0.016666666666666666 0.5210437710437711
0.016666666666666666 0.5715488215488216
0.016666666666666666 0.6265432098765432
0.016666666666666666 0.6296296296296297
0.016666666666666666 0.6301907968574635
0.016666666666666666 0.6307519640852974
0.016666666666666666 0.6313131313131313
0.016666666666666666 0.632996632996633
0.016944444444444446 0.632996632996633
0.016944444444444446 0.6358024691358025
0.017222222222222222 0.6358024691358025
0.017222222222222222 0.6360830527497194
0.017777777777777778 0.6360830527497194
0.017777777777777778 0.6363636363636364
0.01861111111111111 0.6363636363636364
0.01861111111111111 0.6366442199775533
0.01888888888888889 0.6366442199775533
0.01888888888888889 0.6397306397306397
0.019444444444444445 0.6397306397306397
0.019444444444444445 0.6492704826038159
0.019444444444444445 0.6503928170594837
0.019444444444444445 0.6638608305274972
0.021944444444444444 0.6638608305274972
0.021944444444444444 0.6641414141414141
0.021944444444444444 0.7098765432098766
0.021944444444444444 0.7267115600448933
0.021944444444444444 0.7415824915824916
0.021944444444444444 0.7530864197530864
0.021944444444444444 0.7758136924803591
0.025 0.7758136924803591
0.025 0.7864758698092031
0.025 0.7870370370370371
0.025 0.7985409652076318
0.02722222222222222 0.7985409652076318
0.02722222222222222 0.803030303030303
0.02722222222222222 0.8041526374859708
0.02722222222222222 0.8100448933782267
0.02722222222222222 0.8106060606060606
0.02722222222222222 0.8201459034792368
0.02722222222222222 0.8330527497194163
0.02722222222222222 0.8333333333333334
0.02722222222222222 0.8726150392817059
0.0275 0.8726150392817059
0.0275 0.8742985409652076
0.0275 0.8748597081930415
0.029166666666666667 0.8748597081930415
0.029166666666666667 0.8757014590347924
0.029444444444444443 0.8757014590347924
0.029444444444444443 0.8785072951739619
0.03027777777777778 0.8785072951739619
0.03027777777777778 0.8787878787878788
0.03027777777777778 0.8801907968574635
0.030555555555555555 0.8801907968574635
0.030555555555555555 0.8807519640852974
0.03361111111111111 0.8807519640852974
0.03361111111111111 0.8810325476992144
0.03361111111111111 0.8815937149270483
0.03361111111111111 0.882996632996633
0.035555555555555556 0.882996632996633
0.035555555555555556 0.888327721661055
0.035833333333333335 0.888327721661055
0.035833333333333335 0.8908529741863075
0.03611111111111111 0.8908529741863075
0.03611111111111111 0.8939393939393939
0.03638888888888889 0.8939393939393939
0.03638888888888889 0.8942199775533108
0.042777777777777776 0.8942199775533108
0.042777777777777776 0.8967452300785634
0.043055555555555555 0.8967452300785634
0.043055555555555555 0.8984287317620651
0.049444444444444444 0.8984287317620651
0.049444444444444444 0.8998316498316499
0.050277777777777775 0.8998316498316499
0.050277777777777775 0.9006734006734006
0.05472222222222222 0.9006734006734006
0.05472222222222222 0.9057239057239057
0.05583333333333333 0.9057239057239057
0.05583333333333333 0.9060044893378226
0.05611111111111111 0.9060044893378226
0.05611111111111111 0.9062850729517397
0.058611111111111114 0.9062850729517397
0.058611111111111114 0.9071268237934904
0.059166666666666666 0.9071268237934904
0.06472222222222222 0.9071268237934904
0.06472222222222222 0.9102132435465768
0.06777777777777778 0.9102132435465768
0.06777777777777778 0.9110549943883277
0.08527777777777777 0.9110549943883277
0.08527777777777777 0.9118967452300786
0.09305555555555556 0.9118967452300786
0.09305555555555556 0.9121773288439955
0.0961111111111111 0.9121773288439955
0.0961111111111111 0.9124579124579124
0.09833333333333333 0.9124579124579124
0.09833333333333333 0.9242424242424242
0.09861111111111111 0.9242424242424242
0.09916666666666667 0.9242424242424242
0.09944444444444445 0.9242424242424242
0.1 0.9242424242424242
0.10222222222222223 0.9242424242424242
0.10222222222222223 0.9248035914702581
0.10277777777777777 0.9248035914702581
0.10333333333333333 0.9248035914702581
0.10333333333333333 0.9250841750841751
0.10444444444444445 0.9250841750841751
0.10444444444444445 0.9270482603815937
0.10472222222222222 0.9270482603815937
0.10472222222222222 0.9281705948372615
0.1111111111111111 0.9281705948372615
0.1111111111111111 0.9304152637485971
0.11888888888888889 0.9304152637485971
0.11888888888888889 0.9320987654320988
0.1388888888888889 0.9320987654320988
0.1388888888888889 0.9340628507295174
0.15888888888888889 0.9340628507295174
0.15888888888888889 0.9343434343434344
0.16277777777777777 0.9343434343434344
0.16333333333333333 0.9343434343434344
0.17444444444444446 0.9343434343434344
0.17444444444444446 0.9500561167227833
0.1825 0.9500561167227833
0.1825 0.9514590347923682
0.18861111111111112 0.9514590347923682
0.18861111111111112 0.9517396184062851
0.2461111111111111 0.9517396184062851
0.2461111111111111 0.952020202020202
0.2513888888888889 0.952020202020202
0.2513888888888889 0.9553872053872053
0.2961111111111111 0.9553872053872053
0.2961111111111111 0.9567901234567902
0.2966666666666667 0.9567901234567902
0.2966666666666667 0.957351290684624
0.2975 0.957351290684624
0.2975 0.9579124579124579
0.31083333333333335 0.9579124579124579
0.31083333333333335 0.9581930415263749
0.31444444444444447 0.9581930415263749
0.31444444444444447 0.9584736251402918
0.3363888888888889 0.9584736251402918
0.3363888888888889 0.9638047138047138
0.35388888888888886 0.9638047138047138
0.35388888888888886 0.9646464646464646
0.39416666666666667 0.9646464646464646
0.39416666666666667 0.9654882154882155
0.39444444444444443 0.9654882154882155
0.39444444444444443 0.9674523007856342
0.3947222222222222 0.9674523007856342
0.3947222222222222 0.968013468013468
0.395 0.968013468013468
0.395 0.9682940516273849
0.41194444444444445 0.9682940516273849
0.4125 0.9682940516273849
0.4125 0.9688552188552189
0.4127777777777778 0.9688552188552189
0.4127777777777778 0.9694163860830527
0.4363888888888889 0.9694163860830527
0.4363888888888889 0.9696969696969697
0.4463888888888889 0.9696969696969697
0.4469444444444444 0.9696969696969697
0.4791666666666667 0.9696969696969697
0.4797222222222222 0.9696969696969697
0.49527777777777776 0.9696969696969697
0.49527777777777776 0.9741863075196409
0.49583333333333335 0.9741863075196409
0.49583333333333335 0.9744668911335578
0.4963888888888889 0.9744668911335578
0.4963888888888889 0.9747474747474747
0.49666666666666665 0.9747474747474747
0.49666666666666665 0.9758698092031426
0.49722222222222223 0.9758698092031426
0.49722222222222223 0.9769921436588104
0.4975 0.9769921436588104
0.4975 0.9775533108866442
0.5019444444444444 0.9775533108866442
0.5027777777777778 0.9775533108866442
0.5038888888888889 0.9775533108866442
0.5069444444444444 0.9775533108866442
0.5069444444444444 0.9778338945005611
0.5077777777777778 0.9778338945005611
0.5077777777777778 0.9792368125701459
0.5111111111111111 0.9792368125701459
0.5111111111111111 0.9828843995510662
0.5208333333333334 0.9828843995510662
0.5213888888888889 0.9828843995510662
0.5333333333333333 0.9828843995510662
0.5333333333333333 0.9831649831649831
0.5436111111111112 0.9831649831649831
0.5441666666666667 0.9831649831649831
0.5594444444444444 0.9831649831649831
0.56 0.9831649831649831
0.5733333333333334 0.9831649831649831
0.5733333333333334 0.9842873176206509
0.5938888888888889 0.9842873176206509
0.5944444444444444 0.9842873176206509
0.6002777777777778 0.9842873176206509
0.6002777777777778 0.9851290684624018
0.6158333333333333 0.9851290684624018
0.6158333333333333 0.9854096520763187
0.6166666666666667 0.9854096520763187
0.6166666666666667 0.9856902356902357
0.6169444444444444 0.9856902356902357
0.6169444444444444 0.9859708193041526
0.6172222222222222 0.9859708193041526
0.6172222222222222 0.9865319865319865
0.6258333333333334 0.9865319865319865
0.6258333333333334 0.9884960718294051
0.6377777777777778 0.9884960718294051
0.6377777777777778 0.989337822671156
0.6380555555555556 0.989337822671156
0.6380555555555556 0.98989898989899
0.6383333333333333 0.98989898989899
0.6383333333333333 0.9901795735129069
0.6663888888888889 0.9901795735129069
0.6663888888888889 0.9913019079685746
0.6752777777777778 0.9913019079685746
0.6752777777777778 0.9974747474747475
0.6905555555555556 0.9974747474747475
0.6911111111111111 0.9974747474747475
0.6911111111111111 0.9977553310886644
0.6916666666666667 0.9977553310886644
0.6916666666666667 0.9980359147025814
0.6925 0.9980359147025814
0.6925 0.9983164983164983
0.6930555555555555 0.9983164983164983
0.6930555555555555 0.9985970819304153
0.6933333333333334 0.9985970819304153
0.6933333333333334 0.9988776655443322
0.6936111111111111 0.9988776655443322
0.6936111111111111 0.9991582491582491
0.6941666666666667 0.9991582491582491
0.6941666666666667 0.999438832772166
0.6944444444444444 0.999438832772166
0.6944444444444444 1.0
0.775 1.0
0.7755555555555556 1.0
0.9761111111111112 1.0
0.9766666666666667 1.0
1.0 1.0

==> fig/roc-IL.txt <==
y x
0.0 0.0
0.0 0.001658374792703151
0.0 0.20563847429519072
0.001658374792703151 0.20563847429519072
0.001658374792703151 0.23714759535655058
0.003316749585406302 0.23714759535655058
0.003316749585406302 0.25207296849087896
0.004975124378109453 0.25207296849087896
0.004975124378109453 0.25538971807628524
0.006633499170812604 0.25538971807628524
0.006633499170812604 0.28192371475953565
0.009950248756218905 0.28192371475953565
0.009950248756218905 0.28524046434494194
0.013266998341625208 0.28524046434494194
0.013266998341625208 0.2902155887230514
0.014925373134328358 0.2902155887230514
0.014925373134328358 0.29519071310116085
0.01658374792703151 0.29519071310116085
0.01658374792703151 0.3018242122719735
0.02321724709784411 0.3018242122719735
0.02321724709784411 0.30514096185737977
0.024875621890547265 0.30514096185737977
0.024875621890547265 0.3117744610281924
0.028192371475953566 0.3117744610281924
0.028192371475953566 0.32172470978441126
0.029850746268656716 0.32172470978441126
0.029850746268656716 0.33499170812603646
0.03316749585406302 0.33499170812603646
0.03316749585406302 0.3383084577114428
0.03814262023217247 0.3383084577114428
0.03814262023217247 0.33996683250414594
0.04145936981757877 0.33996683250414594
0.04145936981757877 0.3466003316749585
0.04477611940298507 0.3466003316749585
0.04477611940298507 0.34991708126036486
0.04643449419568822 0.34991708126036486
0.04643449419568822 0.35323383084577115
0.04809286898839138 0.35323383084577115
0.04809286898839138 0.3548922056384743
0.05140961857379768 0.3548922056384743
0.05140961857379768 0.35655058043117743
0.05306799336650083 0.35655058043117743
0.05306799336650083 0.3582089552238806
0.05472636815920398 0.3582089552238806
0.05472636815920398 0.3598673300165838
0.05804311774461028 0.3598673300165838
0.05804311774461028 0.36318407960199006
0.06135986733001658 0.36318407960199006
0.06135986733001658 0.3648424543946932
0.06467661691542288 0.3648424543946932
0.06467661691542288 0.36650082918739635
0.06633499170812604 0.36650082918739635
0.06633499170812604 0.3714759535655058
0.06799336650082918 0.3714759535655058
0.06799336650082918 0.3781094527363184
0.06965174129353234 0.3781094527363184
0.06965174129353234 0.37976782752902155
0.07960199004975124 0.37976782752902155
0.07960199004975124 0.38308457711442784
0.0812603648424544 0.38308457711442784
0.0812603648424544 0.38474295190713104
0.0845771144278607 0.38474295190713104
0.0845771144278607 0.3864013266998342
0.08955223880597014 0.3864013266998342
0.08955223880597014 0.3880597014925373
0.09618573797678276 0.3880597014925373
0.09618573797678276 0.3946932006633499
0.10281923714759536 0.3946932006633499
0.10281923714759536 0.3963515754560531
0.10613598673300166 0.3963515754560531
0.10613598673300166 0.39800995024875624
0.1111111111111111 0.39800995024875624
0.1111111111111111 0.4046434494195688
0.11442786069651742 0.4046434494195688
0.11442786069651742 0.4079601990049751
0.11608623548922056 0.4079601990049751
0.11608623548922056 0.41127694859038144
0.11940298507462686 0.41127694859038144
0.11940298507462686 0.41459369817578773
0.12437810945273632 0.41459369817578773
0.12437810945273632 0.41625207296849087
0.12769485903814262 0.41625207296849087
0.12769485903814262 0.42786069651741293
0.12935323383084577 0.42786069651741293
0.12935323383084577 0.4295190713101161
0.1310116086235489 0.4295190713101161
0.1310116086235489 0.4361525704809287
0.13432835820895522 0.4361525704809287
0.13432835820895522 0.4427860696517413
0.14096185737976782 0.4427860696517413
0.14096185737976782 0.4527363184079602
0.14262023217247097 0.4527363184079602
0.14262023217247097 0.4577114427860697
0.14427860696517414 0.4577114427860697
0.14427860696517414 0.4709784411276949
0.14759535655058043 0.4709784411276949
0.14759535655058043 0.47429519071310117
0.14925373134328357 0.47429519071310117
0.14925373134328357 0.4792703150912106
0.15091210613598674 0.4792703150912106
0.15091210613598674 0.4842454394693201
0.15257048092868988 0.4842454394693201
0.15257048092868988 0.4892205638474295
0.15422885572139303 0.4892205638474295
0.15422885572139303 0.4925373134328358
0.15920398009950248 0.4925373134328358
0.15920398009950248 0.494195688225539
0.16086235489220563 0.494195688225539
0.16086235489220563 0.49585406301824214
0.1724709784411277 0.49585406301824214
0.1724709784411277 0.4975124378109453
0.175787728026534 0.4975124378109453
0.175787728026534 0.49917081260364843
0.1791044776119403 0.49917081260364843
0.1791044776119403 0.5008291873963516
0.1824212271973466 0.5008291873963516
0.1824212271973466 0.5024875621890548
0.1857379767827529 0.5024875621890548
0.1857379767827529 0.5041459369817579
0.19071310116086235 0.5041459369817579
0.19071310116086235 0.5074626865671642
0.19402985074626866 0.5074626865671642
0.19402985074626866 0.5091210613598673
0.2023217247097844 0.5091210613598673
0.2023217247097844 0.5107794361525705
0.20398009950248755 0.5107794361525705
0.20398009950248755 0.5157545605306799
0.208955223880597 0.5157545605306799
0.208955223880597 0.5174129353233831
0.21061359867330018 0.5174129353233831
0.21061359867330018 0.5207296849087893
0.2155887230514096 0.5207296849087893
0.2155887230514096 0.5223880597014925
0.21724709784411278 0.5223880597014925
0.21724709784411278 0.5323383084577115
0.22388059701492538 0.5323383084577115
0.22388059701492538 0.5373134328358209
0.22553897180762852 0.5373134328358209
0.22553897180762852 0.5406301824212272
0.22719734660033167 0.5406301824212272
0.22719734660033167 0.5422885572139303
0.23051409618573798 0.5422885572139303
0.23051409618573798 0.5439469320066335
0.23217247097844113 0.5439469320066335
0.23217247097844113 0.548922056384743
0.23383084577114427 0.548922056384743
0.23383084577114427 0.5505804311774462
0.23548922056384744 0.5505804311774462
0.23548922056384744 0.5638474295190713
0.23714759535655058 0.5638474295190713
0.23714759535655058 0.5655058043117744
0.23880597014925373 0.5655058043117744
0.23880597014925373 0.5771144278606966
0.24046434494195687 0.5771144278606966
0.24046434494195687 0.5787728026533997
0.24378109452736318 0.5787728026533997
0.24378109452736318 0.5804311774461028
0.24543946932006633 0.5804311774461028
0.24543946932006633 0.5887230514096186
0.2470978441127695 0.5887230514096186
0.2470978441127695 0.5920398009950248
0.24875621890547264 0.5920398009950248
0.24875621890547264 0.593698175787728
0.2504145936981758 0.593698175787728
0.2504145936981758 0.5986733001658375
0.25207296849087896 0.5986733001658375
0.25207296849087896 0.6019900497512438
0.2537313432835821 0.6019900497512438
0.2537313432835821 0.603648424543947
0.2570480928689884 0.603648424543947
0.2570480928689884 0.6053067993366501
0.25870646766169153 0.6053067993366501
0.25870646766169153 0.6119402985074627
0.2603648424543947 0.6119402985074627
0.2603648424543947 0.6185737976782753
0.2620232172470978 0.6185737976782753
0.2620232172470978 0.6202321724709784
0.263681592039801 0.6202321724709784
0.263681592039801 0.6252072968490879
0.26533996683250416 0.6252072968490879
0.26533996683250416 0.6318407960199005
0.2703150912106136 0.6318407960199005
0.2703150912106136 0.6434494195688225
0.2752902155887231 0.6434494195688225
0.2752902155887231 0.6451077943615257
0.2769485903814262 0.6451077943615257
0.2769485903814262 0.6650082918739635
0.28192371475953565 0.6650082918739635
0.28192371475953565 0.6699834162520729
0.2835820895522388 0.6699834162520729
0.2835820895522388 0.6733001658374793
0.28524046434494194 0.6733001658374793
0.28524046434494194 0.6799336650082919
0.28689883913764513 0.6799336650082919
0.28689883913764513 0.681592039800995
0.2885572139303483 0.681592039800995
0.2885572139303483 0.6832504145936982
0.2902155887230514 0.6832504145936982
0.2902155887230514 0.6849087893864013
0.2935323383084577 0.6849087893864013
0.2935323383084577 0.6865671641791045
0.29850746268656714 0.6865671641791045
0.29850746268656714 0.6882255389718076
0.3034825870646766 0.6882255389718076
0.3034825870646766 0.6965174129353234
0.30845771144278605 0.6965174129353234
0.30845771144278605 0.703150912106136
0.3101160862354892 0.703150912106136
0.3101160862354892 0.7064676616915423
0.3117744610281924 0.7064676616915423
0.3117744610281924 0.7097844112769486
0.31343283582089554 0.7097844112769486
0.31343283582089554 0.7164179104477612
0.3167495854063018 0.7164179104477612
0.3167495854063018 0.7213930348258707
0.31840796019900497 0.7213930348258707
0.31840796019900497 0.7263681592039801
0.3200663349917081 0.7263681592039801
0.3200663349917081 0.7280265339966833
0.32338308457711445 0.7280265339966833
0.32338308457711445 0.7313432835820896
0.3250414593698176 0.7313432835820896
0.3250414593698176 0.7346600331674958
0.32669983416252074 0.7346600331674958
0.32669983416252074 0.7379767827529021
0.3283582089552239 0.7379767827529021
0.3283582089552239 0.7562189054726368
0.33001658374792703 0.7562189054726368
0.33001658374792703 0.7595356550580431
0.33167495854063017 0.7595356550580431
0.33167495854063017 0.7645107794361525
0.3333333333333333 0.7645107794361525
0.3333333333333333 0.7844112769485904
0.33499170812603646 0.7844112769485904
0.33499170812603646 0.7860696517412935
0.33665008291873966 0.7860696517412935
0.33665008291873966 0.7910447761194029
0.33996683250414594 0.7910447761194029
0.33996683250414594 0.8009950248756219
0.3416252072968491 0.8009950248756219
0.3416252072968491 0.8126036484245439
0.34328358208955223 0.8126036484245439
0.34328358208955223 0.8225538971807629
0.3466003316749585 0.8225538971807629
0.3466003316749585 0.824212271973466
0.34991708126036486 0.824212271973466
0.34991708126036486 0.8291873963515755
0.351575456053068 0.8291873963515755
0.351575456053068 0.8325041459369817
0.35323383084577115 0.8325041459369817
0.35323383084577115 0.8391376451077943
0.35655058043117743 0.8391376451077943
0.35655058043117743 0.8424543946932007
0.3582089552238806 0.8424543946932007
0.3582089552238806 0.8490878938640133
0.36318407960199006 0.8490878938640133
0.36318407960199006 0.8524046434494196
0.3747927031509121 0.8524046434494196
0.3747927031509121 0.8540630182421227
0.3814262023217247 0.8540630182421227
0.3814262023217247 0.8557213930348259
0.38971807628524047 0.8557213930348259
0.38971807628524047 0.857379767827529
0.3963515754560531 0.857379767827529
0.3963515754560531 0.8606965174129353
0.39800995024875624 0.8606965174129353
0.39800995024875624 0.8640132669983416
0.3996683250414594 0.8640132669983416
0.3996683250414594 0.8656716417910447
0.4046434494195688 0.8656716417910447
0.4046434494195688 0.867330016583748
0.41127694859038144 0.867330016583748
0.41127694859038144 0.8689883913764511
0.42122719734660036 0.8689883913764511
0.42122719734660036 0.8723051409618574
0.4228855721393035 0.8723051409618574
0.4228855721393035 0.8756218905472637
0.43283582089552236 0.8756218905472637
0.43283582089552236 0.8805970149253731
0.43449419568822556 0.8805970149253731
0.43449419568822556 0.8839137645107794
0.439469320066335 0.8839137645107794
0.439469320066335 0.8855721393034826
0.4709784411276949 0.8855721393034826
0.4709784411276949 0.8872305140961857
0.47429519071310117 0.8872305140961857
0.47429519071310117 0.8905472636815921
0.48092868988391374 0.8905472636815921
0.48092868988391374 0.8938640132669984
0.4842454394693201 0.8938640132669984
0.4842454394693201 0.8955223880597015
0.48756218905472637 0.8955223880597015
0.48756218905472637 0.8971807628524047
0.48756218905472637 0.900497512437811
0.4975124378109453 0.900497512437811
0.4975124378109453 0.9021558872305141
0.49917081260364843 0.9021558872305141
0.49917081260364843 0.9038142620232172
0.5041459369817579 0.9038142620232172
0.5041459369817579 0.9054726368159204
0.5074626865671642 0.9054726368159204
0.5074626865671642 0.9104477611940298
0.5107794361525705 0.9104477611940298
0.5107794361525705 0.912106135986733
0.5124378109452736 0.912106135986733
0.5124378109452736 0.9154228855721394
0.5472636815920398 0.9154228855721394
0.5472636815920398 0.9187396351575456
0.5522388059701493 0.9187396351575456
0.5522388059701493 0.9237147595356551
0.5572139303482587 0.9237147595356551
0.5572139303482587 0.9253731343283582
0.5704809286898839 0.9253731343283582
0.5704809286898839 0.9270315091210614
0.572139303482587 0.9270315091210614
0.572139303482587 0.9286898839137645
0.5754560530679934 0.9286898839137645
0.5771144278606966 0.9286898839137645
0.5771144278606966 0.9303482587064676
0.5804311774461028 0.9303482587064676
0.5804311774461028 0.9320066334991708
0.5920398009950248 0.9320066334991708
0.5920398009950248 0.9336650082918739
0.5953565505804311 0.9336650082918739
0.5953565505804311 0.9353233830845771
0.603648424543947 0.9353233830845771
0.603648424543947 0.9369817578772802
0.6169154228855721 0.9369817578772802
0.6169154228855721 0.9386401326699834
0.6235489220563848 0.9386401326699834
0.6235489220563848 0.9402985074626866
0.6334991708126037 0.9402985074626866
0.6334991708126037 0.9419568822553898
0.6533996683250415 0.9419568822553898
0.6533996683250415 0.9436152570480929
0.6550580431177446 0.9436152570480929
0.6550580431177446 0.945273631840796
0.6567164179104478 0.945273631840796
0.6567164179104478 0.9469320066334992
0.6583747927031509 0.9469320066334992
0.6583747927031509 0.9485903814262023
0.6650082918739635 0.9485903814262023
0.6650082918739635 0.9502487562189055
0.6766169154228856 0.9502487562189055
0.6766169154228856 0.9519071310116086
0.6832504145936982 0.9519071310116086
0.6832504145936982 0.9535655058043118
0.6882255389718076 0.9535655058043118
0.6882255389718076 0.9552238805970149
0.6998341625207297 0.9552238805970149
0.6998341625207297 0.9585406301824212
0.7081260364842454 0.9585406301824212
0.7081260364842454 0.9601990049751243
0.7097844112769486 0.9601990049751243
0.7097844112769486 0.9618573797678275
0.7114427860696517 0.9618573797678275
0.7114427860696517 0.966832504145937
0.7330016583747927 0.966832504145937
0.7330016583747927 0.9684908789386402
0.7412935323383084 0.9684908789386402
0.7412935323383084 0.9701492537313433
0.7429519071310116 0.9701492537313433
0.7429519071310116 0.9718076285240465
0.7529021558872305 0.9718076285240465
0.7529021558872305 0.9734660033167496
0.7744610281923715 0.9734660033167496
0.7744610281923715 0.9767827529021559
0.7927031509121062 0.9767827529021559
0.7927031509121062 0.978441127694859
0.7943615257048093 0.978441127694859
0.7943615257048093 0.9800995024875622
0.7960199004975125 0.9800995024875622
0.7960199004975125 0.9817578772802653
0.7976782752902156 0.9817578772802653
0.7976782752902156 0.9834162520729685
0.8009950248756219 0.9834162520729685
0.8009950248756219 0.9850746268656716
0.8043117744610282 0.9850746268656716
0.8043117744610282 0.9867330016583747
0.8059701492537313 0.9867330016583747
0.8059701492537313 0.988391376451078
0.8590381426202321 0.988391376451078
0.8590381426202321 0.9900497512437811
0.8723051409618574 0.9900497512437811
0.8723051409618574 0.9917081260364843
0.8756218905472637 0.9917081260364843
0.8756218905472637 0.9933665008291874
0.8822553897180763 0.9933665008291874
0.8822553897180763 0.9950248756218906
0.9054726368159204 0.9950248756218906
0.9054726368159204 0.9966832504145937
0.912106135986733 0.9966832504145937
0.912106135986733 0.9983416252072969
0.945273631840796 0.9983416252072969
0.945273631840796 1.0
1.0 1.0

==> fig/roc-MARL.txt <==
x y
0.0 0.0
0.0 0.05289855072463768
0.0 0.05579710144927536
0.0 0.057971014492753624
0.0 0.058695652173913045
0.0 0.0782608695652174
0.0 0.08333333333333333
0.0 0.08405797101449275
0.0 0.08623188405797101
0.0 0.09710144927536232
0.0 0.10652173913043478
0.0 0.14057971014492754
0.0 0.1427536231884058
0.0 0.20869565217391303
0.0 0.20942028985507247
0.0 0.21159420289855072
0.0 0.21304347826086956
0.0 0.2702898550724638
0.0 0.2826086956521739
0.0 0.286231884057971
0.0 0.28695652173913044
0.0 0.28840579710144926
0.0 0.3036231884057971
0.0 0.3050724637681159
0.0 0.3065217391304348
0.0 0.3072463768115942
0.0 0.30869565217391304
0.0 0.31521739130434784
0.0 0.32028985507246377
0.0 0.32608695652173914
0.0 0.32681159420289857
0.0 0.3282608695652174
0.0007246376811594203 0.3282608695652174
0.0007246376811594203 0.3898550724637681
0.0014492753623188406 0.3898550724637681
0.0014492753623188406 0.391304347826087
0.0014492753623188406 0.4152173913043478
0.0014492753623188406 0.42536231884057973
0.0014492753623188406 0.427536231884058
0.002173913043478261 0.4282608695652174
0.002898550724637681 0.4282608695652174
0.002898550724637681 0.4652173913043478
0.002898550724637681 0.4782608695652174
0.002898550724637681 0.4811594202898551
0.002898550724637681 0.48333333333333334
0.002898550724637681 0.48695652173913045
0.002898550724637681 0.4927536231884058
0.002898550724637681 0.49492753623188407
0.002898550724637681 0.49782608695652175
0.0036231884057971015 0.49782608695652175
0.0036231884057971015 0.5072463768115942
0.004347826086956522 0.5072463768115942
0.004347826086956522 0.5144927536231884
0.005072463768115942 0.5253623188405797
0.005072463768115942 0.5463768115942029
0.005797101449275362 0.5463768115942029
0.005797101449275362 0.6275362318840579
0.005797101449275362 0.6528985507246376
0.005797101449275362 0.6630434782608695
0.006521739130434782 0.6630434782608695
0.006521739130434782 0.6673913043478261
0.007246376811594203 0.6673913043478261
0.007246376811594203 0.7094202898550724
0.008695652173913044 0.7094202898550724
0.008695652173913044 0.7152173913043478
0.008695652173913044 0.7195652173913043
0.008695652173913044 0.722463768115942
0.009420289855072464 0.722463768115942
0.009420289855072464 0.7398550724637681
0.009420289855072464 0.7514492753623189
0.010144927536231883 0.7514492753623189
0.010144927536231883 0.7601449275362319
0.010144927536231883 0.8028985507246377
0.010869565217391304 0.8028985507246377
0.010869565217391304 0.8050724637681159
0.012318840579710146 0.8050724637681159
0.013768115942028985 0.8050724637681159
0.015217391304347827 0.8050724637681159
0.016666666666666666 0.8050724637681159
0.016666666666666666 0.8065217391304348
0.017391304347826087 0.8065217391304348
0.017391304347826087 0.813768115942029
0.017391304347826087 0.8268115942028985
0.017391304347826087 0.8318840579710145
0.01956521739130435 0.8318840579710145
0.01956521739130435 0.8326086956521739
0.01956521739130435 0.8521739130434782
0.01956521739130435 0.8557971014492753
0.021014492753623187 0.8557971014492753
0.021014492753623187 0.8579710144927536
0.021739130434782608 0.8579710144927536
0.02608695652173913 0.8579710144927536
0.02681159420289855 0.8579710144927536
0.02681159420289855 0.8586956521739131
0.02681159420289855 0.863768115942029
0.028985507246376812 0.863768115942029
0.028985507246376812 0.8724637681159421
0.028985507246376812 0.8804347826086957
0.030434782608695653 0.8804347826086957
0.09565217391304348 0.8804347826086957
0.09710144927536232 0.8804347826086957
0.09855072463768116 0.8804347826086957
0.10144927536231885 0.8804347826086957
0.10144927536231885 0.881159420289855
0.10289855072463767 0.881159420289855
0.10289855072463767 0.894927536231884
0.10869565217391304 0.894927536231884
0.11014492753623188 0.894927536231884
0.11304347826086956 0.894927536231884
0.11594202898550725 0.894927536231884
0.12101449275362319 0.894927536231884
0.12101449275362319 0.9181159420289855
0.12173913043478261 0.9188405797101449
0.1246376811594203 0.9188405797101449
0.12753623188405797 0.9188405797101449
0.12753623188405797 0.927536231884058
0.1318840579710145 0.927536231884058
0.13405797101449277 0.927536231884058
0.13478260869565217 0.927536231884058
0.1753623188405797 0.927536231884058
0.17608695652173914 0.927536231884058
0.17753623188405798 0.927536231884058
0.17898550724637682 0.927536231884058
0.18188405797101448 0.927536231884058
0.2028985507246377 0.927536231884058
0.20434782608695654 0.927536231884058
0.20434782608695654 0.994927536231884
0.20579710144927535 0.994927536231884
0.2072463768115942 0.994927536231884
0.20942028985507247 0.994927536231884
0.21014492753623187 0.994927536231884
0.21014492753623187 1.0
0.2108695652173913 1.0
0.21594202898550724 1.0
0.21739130434782608 1.0
0.21956521739130436 1.0
0.2217391304347826 1.0
0.22246376811594204 1.0
0.22536231884057972 1.0
0.23768115942028986 1.0
0.23840579710144927 1.0
0.2398550724637681 1.0
0.24057971014492754 1.0
0.24855072463768116 1.0
0.25 1.0
0.2688405797101449 1.0
0.2717391304347826 1.0
0.27246376811594203 1.0
0.32463768115942027 1.0
0.35144927536231885 1.0
0.3521739130434783 1.0
0.3536231884057971 1.0
0.35434782608695653 1.0
0.35579710144927534 1.0
0.35942028985507246 1.0
0.3601449275362319 1.0
0.4036231884057971 1.0
0.40507246376811595 1.0
0.40652173913043477 1.0
0.42246376811594205 1.0
0.42681159420289855 1.0
0.427536231884058 1.0
0.4289855072463768 1.0
0.4355072463768116 1.0
0.4644927536231884 1.0
0.46594202898550724 1.0
0.4673913043478261 1.0
0.46956521739130436 1.0
0.4702898550724638 1.0
0.47246376811594204 1.0
0.4731884057971015 1.0
0.4746376811594203 1.0
0.47608695652173916 1.0
0.4782608695652174 1.0
0.486231884057971 1.0
0.48695652173913045 1.0
0.48840579710144927 1.0
0.49130434782608695 1.0
0.4934782608695652 1.0
0.49492753623188407 1.0
0.49782608695652175 1.0
0.4985507246376812 1.0
0.5007246376811594 1.0
0.5043478260869565 1.0
0.5101449275362319 1.0
0.513768115942029 1.0
0.5195652173913043 1.0
0.5202898550724637 1.0
0.5231884057971015 1.0
0.5623188405797102 1.0
0.5869565217391305 1.0
0.6079710144927536 1.0
0.6217391304347826 1.0
0.631159420289855 1.0
0.6326086956521739 1.0
0.6427536231884058 1.0
0.6594202898550725 1.0
0.6833333333333333 1.0
0.6847826086956522 1.0
0.7043478260869566 1.0
0.7123188405797102 1.0
0.7137681159420289 1.0
0.7463768115942029 1.0
0.8 1.0
0.8007246376811594 1.0
0.8188405797101449 1.0
0.8644927536231884 1.0
0.8775362318840579 1.0
0.8818840579710145 1.0
0.8891304347826087 1.0
0.9528985507246377 1.0
0.981159420289855 1.0
0.9833333333333333 1.0
0.9920289855072464 1.0
1.0 1.0

==> fig/roc-RL.txt <==
x y
0.0 0.0
0.0 0.0016666666666666668
0.0 0.36
0.0016666666666666668 0.36
0.0016666666666666668 0.45166666666666666
0.0033333333333333335 0.45166666666666666
0.0033333333333333335 0.5633333333333334
0.005 0.5633333333333334
0.005 0.5733333333333334
0.006666666666666667 0.5733333333333334
0.006666666666666667 0.5883333333333334
0.008333333333333333 0.5883333333333334
0.008333333333333333 0.5933333333333334
0.01 0.5933333333333334
0.01 0.5983333333333334
0.011666666666666667 0.5983333333333334
0.011666666666666667 0.6216666666666667
0.013333333333333334 0.6216666666666667
0.013333333333333334 0.6466666666666666
0.015 0.6466666666666666
0.015 0.67
0.018333333333333333 0.67
0.018333333333333333 0.6783333333333333
0.02 0.6783333333333333
0.02 0.6833333333333333
0.021666666666666667 0.6833333333333333
0.021666666666666667 0.71
0.023333333333333334 0.71
0.023333333333333334 0.7183333333333334
0.025 0.7183333333333334
0.025 0.7266666666666667
0.02666666666666667 0.7266666666666667
0.02666666666666667 0.73
0.028333333333333332 0.73
0.028333333333333332 0.8
0.03 0.8
0.03 0.8066666666666666
0.03166666666666667 0.8066666666666666
0.03166666666666667 0.815
0.03333333333333333 0.815
0.03333333333333333 0.8233333333333334
0.035 0.8233333333333334
0.035 0.825
0.03666666666666667 0.825
0.03666666666666667 0.8283333333333334
0.03833333333333333 0.8283333333333334
0.03833333333333333 0.84
0.04 0.84
0.04 0.845
0.041666666666666664 0.845
0.041666666666666664 0.8466666666666667
0.043333333333333335 0.8466666666666667
0.043333333333333335 0.85
0.04666666666666667 0.85
0.04666666666666667 0.8516666666666667
0.05 0.8516666666666667
0.05 0.855
0.051666666666666666 0.855
0.051666666666666666 0.8566666666666667
0.05333333333333334 0.8566666666666667
0.05333333333333334 0.8616666666666667
0.06 0.8616666666666667
0.06 0.8633333333333333
0.06166666666666667 0.8633333333333333
0.06166666666666667 0.8683333333333333
0.065 0.8683333333333333
0.065 0.8716666666666667
0.06666666666666667 0.8716666666666667
0.06666666666666667 0.8733333333333333
0.06833333333333333 0.8733333333333333
0.06833333333333333 0.875
0.07 0.875
0.07 0.8766666666666667
0.07333333333333333 0.8766666666666667
0.07333333333333333 0.8783333333333333
0.07666666666666666 0.8783333333333333
0.07666666666666666 0.8833333333333333
0.07833333333333334 0.8833333333333333
0.07833333333333334 0.885
0.08166666666666667 0.885
0.08166666666666667 0.8916666666666667
0.08833333333333333 0.8916666666666667
0.08833333333333333 0.8983333333333333
0.09 0.8983333333333333
0.09 0.9
0.09166666666666666 0.9
0.09166666666666666 0.9016666666666666
0.09333333333333334 0.9016666666666666
0.09333333333333334 0.9066666666666666
0.095 0.9066666666666666
0.095 0.9166666666666666
0.1 0.9166666666666666
0.1 0.92
0.10333333333333333 0.92
0.10333333333333333 0.9216666666666666
0.105 0.9216666666666666
0.105 0.9283333333333333
0.10833333333333334 0.9283333333333333
0.10833333333333334 0.93
0.11 0.93
0.11 0.9316666666666666
0.115 0.9316666666666666
0.115 0.935
0.125 0.935
0.125 0.9416666666666667
0.12833333333333333 0.9416666666666667
0.12833333333333333 0.945
0.13333333333333333 0.945
0.13333333333333333 0.9466666666666667
0.13666666666666666 0.9466666666666667
0.13666666666666666 0.95
0.14 0.95
0.14 0.9533333333333334
0.14166666666666666 0.9533333333333334
0.14166666666666666 0.9566666666666667
0.145 0.9566666666666667
0.145 0.9583333333333334
0.15 0.9583333333333334
0.15 0.96
0.17 0.96
0.17 0.9616666666666667
0.18166666666666667 0.9616666666666667
0.18166666666666667 0.9633333333333334
0.185 0.9633333333333334
0.185 0.965
0.18833333333333332 0.965
0.18833333333333332 0.9666666666666667
0.19833333333333333 0.9666666666666667
0.19833333333333333 0.9683333333333334
0.2 0.9683333333333334
0.2 0.9716666666666667
0.20166666666666666 0.9716666666666667
0.20166666666666666 0.9733333333333334
0.205 0.9733333333333334
0.205 0.975
0.21 0.975
0.21 0.9766666666666667
0.22166666666666668 0.9766666666666667
0.22166666666666668 0.9783333333333334
0.22333333333333333 0.9783333333333334
0.22333333333333333 0.9816666666666667
0.225 0.9816666666666667
0.225 0.9833333333333333
0.23166666666666666 0.9833333333333333
0.23166666666666666 0.985
0.2633333333333333 0.985
0.2633333333333333 0.9866666666666667
0.265 0.9866666666666667
0.265 0.9883333333333333
0.2683333333333333 0.9883333333333333
0.2683333333333333 0.99
0.2733333333333333 0.99
0.2733333333333333 0.9916666666666667
0.2966666666666667 0.9916666666666667
0.2966666666666667 0.9933333333333333
0.29833333333333334 0.9933333333333333
0.29833333333333334 0.995
0.32666666666666666 0.995
0.32666666666666666 0.9966666666666667
0.365 0.9966666666666667
0.365 0.9983333333333333
0.46 0.9983333333333333
0.46 1.0
1.0 1.0

==> fig/roc-RLcarla.txt <==
y x
0.0 0.0
0.0019011406844106464 0.0
0.31368821292775667 0.0
0.31749049429657794 0.0
0.5019011406844106 0.0
0.5019011406844106 0.0019011406844106464
0.5133079847908745 0.0019011406844106464
0.5133079847908745 0.0038022813688212928
0.5418250950570342 0.0038022813688212928
0.5418250950570342 0.009505703422053232
0.5551330798479087 0.009505703422053232
0.5551330798479087 0.011406844106463879
0.5608365019011406 0.011406844106463879
0.5608365019011406 0.015209125475285171
0.5627376425855514 0.015209125475285171
0.5627376425855514 0.02091254752851711
0.564638783269962 0.02091254752851711
0.564638783269962 0.026615969581749048
0.5665399239543726 0.026615969581749048
0.5665399239543726 0.028517110266159697
0.5741444866920152 0.028517110266159697
0.5741444866920152 0.030418250950570342
0.5779467680608364 0.030418250950570342
0.5779467680608364 0.03612167300380228
0.5817490494296578 0.03612167300380228
0.5817490494296578 0.03802281368821293
0.5836501901140685 0.03802281368821293
0.5836501901140685 0.039923954372623575
0.5855513307984791 0.039923954372623575
0.5855513307984791 0.04752851711026616
0.5874524714828897 0.04752851711026616
0.5874524714828897 0.06273764258555133
0.5893536121673004 0.06273764258555133
0.5893536121673004 0.0741444866920152
0.591254752851711 0.0741444866920152
0.591254752851711 0.07984790874524715
0.5931558935361216 0.07984790874524715
0.5931558935361216 0.11026615969581749
0.5950570342205324 0.11026615969581749
0.5950570342205324 0.14068441064638784
0.5988593155893536 0.14068441064638784
0.5988593155893536 0.14258555133079848
0.6007604562737643 0.14258555133079848
0.6007604562737643 0.1444866920152091
0.6045627376425855 0.1444866920152091
0.6045627376425855 0.1482889733840304
0.6064638783269962 0.1482889733840304
0.6064638783269962 0.15779467680608364
0.6083650190114068 0.15779467680608364
0.6083650190114068 0.1634980988593156
0.6102661596958175 0.1634980988593156
0.6102661596958175 0.16539923954372623
0.6121673003802282 0.16539923954372623
0.6121673003802282 0.17680608365019013
0.6197718631178707 0.17680608365019013
0.6197718631178707 0.17870722433460076
0.6216730038022814 0.17870722433460076
0.6216730038022814 0.18631178707224336
0.623574144486692 0.18631178707224336
0.623574144486692 0.188212927756654
0.6254752851711026 0.188212927756654
0.6254752851711026 0.21292775665399238
0.6311787072243346 0.21292775665399238
0.6311787072243346 0.21863117870722434
0.6330798479087453 0.21863117870722434
0.6330798479087453 0.22433460076045628
0.6368821292775665 0.22433460076045628
0.6368821292775665 0.2262357414448669
0.6387832699619772 0.2262357414448669
0.6387832699619772 0.2300380228136882
0.6406844106463878 0.2300380228136882
0.6406844106463878 0.2376425855513308
0.6425855513307985 0.2376425855513308
0.6425855513307985 0.24334600760456274
0.6444866920152091 0.24334600760456274
0.6444866920152091 0.24904942965779467
0.6463878326996197 0.24904942965779467
0.6463878326996197 0.25475285171102663
0.6482889733840305 0.25475285171102663
0.6482889733840305 0.26045627376425856
0.6501901140684411 0.26045627376425856
0.6501901140684411 0.2623574144486692
0.6520912547528517 0.2623574144486692
0.6520912547528517 0.26425855513307983
0.6539923954372624 0.26425855513307983
0.6539923954372624 0.2718631178707224
0.655893536121673 0.2718631178707224
0.655893536121673 0.2737642585551331
0.6577946768060836 0.2737642585551331
0.6577946768060836 0.279467680608365
0.6596958174904943 0.279467680608365
0.6596958174904943 0.2813688212927757
0.6615969581749049 0.2813688212927757
0.6615969581749049 0.28517110266159695
0.6634980988593155 0.28517110266159695
0.6634980988593155 0.2870722433460076
0.6653992395437263 0.2870722433460076
0.6653992395437263 0.2908745247148289
0.6673003802281369 0.2908745247148289
0.6673003802281369 0.2965779467680608
0.6692015209125475 0.2965779467680608
0.6692015209125475 0.3041825095057034
0.6730038022813688 0.3041825095057034
0.6730038022813688 0.31368821292775667
0.6749049429657795 0.31368821292775667
0.6749049429657795 0.3193916349809886
0.6768060836501901 0.3193916349809886
0.6768060836501901 0.32509505703422054
0.6825095057034221 0.32509505703422054
0.6825095057034221 0.33460076045627374
0.6844106463878327 0.33460076045627374
0.6844106463878327 0.3403041825095057
0.6863117870722434 0.3403041825095057
0.6863117870722434 0.34600760456273766
0.688212927756654 0.34600760456273766
0.688212927756654 0.36311787072243346
0.6901140684410646 0.36311787072243346
0.6901140684410646 0.3650190114068441
0.6920152091254753 0.3650190114068441
0.6920152091254753 0.37072243346007605
0.6939163498098859 0.3726235741444867
0.6939163498098859 0.37832699619771865
0.6958174904942965 0.37832699619771865
0.6958174904942965 0.38022813688212925
0.6977186311787072 0.38022813688212925
0.6977186311787072 0.3821292775665399
0.6996197718631179 0.3821292775665399
0.6996197718631179 0.3840304182509506
0.7015209125475285 0.38593155893536124
0.7015209125475285 0.38783269961977185
0.7053231939163498 0.38783269961977185
0.7053231939163498 0.4144486692015209
0.7091254752851711 0.4144486692015209
0.7091254752851711 0.42015209125475284
0.7129277566539924 0.42015209125475284
0.7129277566539924 0.42395437262357416
0.714828897338403 0.42395437262357416
0.714828897338403 0.4467680608365019
0.7186311787072244 0.4467680608365019
0.7186311787072244 0.45817490494296575
0.720532319391635 0.45817490494296575
0.720532319391635 0.46387832699619774
0.7224334600760456 0.46387832699619774
0.7224334600760456 0.4714828897338403
0.7243346007604563 0.4714828897338403
0.7243346007604563 0.48098859315589354
0.7262357414448669 0.48098859315589354
0.7262357414448669 0.4828897338403042
0.7300380228136882 0.4828897338403042
0.7300380228136882 0.4866920152091255
0.7319391634980988 0.4866920152091255
0.7319391634980988 0.48859315589353614
0.7357414448669202 0.48859315589353614
0.7357414448669202 0.49049429657794674
0.7376425855513308 0.49049429657794674
0.7376425855513308 0.49429657794676807
0.7395437262357415 0.49429657794676807
0.7395437262357415 0.5019011406844106
0.7414448669201521 0.5019011406844106
0.7414448669201521 0.5038022813688213
0.7433460076045627 0.5038022813688213
0.7433460076045627 0.5057034220532319
0.7452471482889734 0.5057034220532319
0.7452471482889734 0.5095057034220533
0.7509505703422054 0.5095057034220533
0.7509505703422054 0.5152091254752852
0.752851711026616 0.5152091254752852
0.752851711026616 0.5190114068441065
0.7642585551330798 0.5190114068441065
0.7642585551330798 0.5209125475285171
0.7661596958174905 0.5209125475285171
0.7661596958174905 0.5228136882129277
0.7718631178707225 0.5228136882129277
0.7718631178707225 0.5247148288973384
0.7775665399239544 0.5247148288973384
0.7775665399239544 0.5285171102661597
0.779467680608365 0.5285171102661597
0.779467680608365 0.5304182509505704
0.7813688212927756 0.5304182509505704
0.7813688212927756 0.532319391634981
0.7832699619771863 0.532319391634981
0.7832699619771863 0.5437262357414449
0.785171102661597 0.5437262357414449
0.785171102661597 0.5456273764258555
0.7870722433460076 0.5456273764258555
0.7870722433460076 0.5475285171102662
0.7889733840304183 0.5475285171102662
0.7889733840304183 0.5494296577946768
0.7908745247148289 0.5494296577946768
0.7908745247148289 0.5532319391634981
0.7927756653992395 0.5532319391634981
0.7927756653992395 0.5570342205323194
0.7946768060836502 0.5570342205323194
0.7946768060836502 0.5665399239543726
0.7984790874524715 0.5665399239543726
0.7984790874524715 0.5741444866920152
0.8003802281368821 0.5741444866920152
0.8003802281368821 0.5798479087452472
0.8022813688212928 0.5798479087452472
0.8022813688212928 0.5817490494296578
0.8041825095057035 0.5817490494296578
0.8041825095057035 0.5874524714828897
0.8060836501901141 0.5874524714828897
0.8060836501901141 0.5893536121673004
0.8231939163498099 0.5893536121673004
0.8231939163498099 0.5950570342205324
0.8269961977186312 0.5950570342205324
0.8269961977186312 0.596958174904943
0.8288973384030418 0.596958174904943
0.8288973384030418 0.5988593155893536
0.8326996197718631 0.5988593155893536
0.8326996197718631 0.6064638783269962
0.8346007604562737 0.6064638783269962
0.8346007604562737 0.6083650190114068
0.8384030418250951 0.6083650190114068
0.8384030418250951 0.6102661596958175
0.8403041825095057 0.6102661596958175
0.8403041825095057 0.6121673003802282
0.844106463878327 0.6121673003802282
0.844106463878327 0.6197718631178707
0.8460076045627376 0.6197718631178707
0.8460076045627376 0.623574144486692
0.8498098859315589 0.623574144486692
0.8498098859315589 0.6273764258555133
0.8536121673003803 0.6273764258555133
0.8536121673003803 0.629277566539924
0.8536121673003803 0.6330798479087453
0.8536121673003803 0.6368821292775665
0.8555133079847909 0.6368821292775665
0.8555133079847909 0.6444866920152091
0.8574144486692015 0.6444866920152091
0.8574144486692015 0.6577946768060836
0.8612167300380228 0.6577946768060836
0.8612167300380228 0.6615969581749049
0.8631178707224335 0.6615969581749049
0.8631178707224335 0.6634980988593155
0.8669201520912547 0.6634980988593155
0.8669201520912547 0.6653992395437263
0.8688212927756654 0.6653992395437263
0.8688212927756654 0.6711026615969582
0.8726235741444867 0.6711026615969582
0.8726235741444867 0.6749049429657795
0.876425855513308 0.6749049429657795
0.876425855513308 0.6768060836501901
0.8802281368821293 0.6768060836501901
0.8802281368821293 0.688212927756654
0.8821292775665399 0.688212927756654
0.8821292775665399 0.6901140684410646
0.8878326996197718 0.6901140684410646
0.8878326996197718 0.6920152091254753
0.8935361216730038 0.6920152091254753
0.8954372623574145 0.6939163498098859
0.8954372623574145 0.7129277566539924
0.8973384030418251 0.7129277566539924
0.8973384030418251 0.714828897338403
0.8992395437262357 0.714828897338403
0.8992395437262357 0.7186311787072244
0.903041825095057 0.7186311787072244
0.903041825095057 0.7281368821292775
0.9049429657794676 0.7281368821292775
0.9049429657794676 0.7433460076045627
0.908745247148289 0.7433460076045627
0.908745247148289 0.752851711026616
0.9106463878326996 0.752851711026616
0.9106463878326996 0.7547528517110266
0.9125475285171103 0.7547528517110266
0.9125475285171103 0.7623574144486692
0.9163498098859315 0.7623574144486692
0.9163498098859315 0.7661596958174905
0.9182509505703422 0.7661596958174905
0.9182509505703422 0.7699619771863118
0.9239543726235742 0.7699619771863118
0.9239543726235742 0.779467680608365
0.9296577946768061 0.779467680608365
0.9296577946768061 0.8079847908745247
0.935361216730038 0.8079847908745247
0.935361216730038 0.8250950570342205
0.9429657794676806 0.8250950570342205
0.9429657794676806 0.8269961977186312
0.9505703422053232 0.8269961977186312
0.9505703422053232 0.8326996197718631
0.9524714828897338 0.8326996197718631
0.9524714828897338 0.8346007604562737
0.9524714828897338 0.8384030418250951
0.9524714828897338 0.8403041825095057
0.9543726235741445 0.8403041825095057
0.9543726235741445 0.8612167300380228
0.9562737642585551 0.8631178707224335
0.9562737642585551 0.8650190114068441
0.9581749049429658 0.8650190114068441
0.9581749049429658 0.8669201520912547
0.9600760456273765 0.8669201520912547
0.9600760456273765 0.870722433460076
0.9619771863117871 0.870722433460076
0.9619771863117871 0.8745247148288974
0.9619771863117871 0.8783269961977186
0.9619771863117871 0.8973384030418251
0.967680608365019 0.8973384030418251
0.967680608365019 0.8992395437262357
0.9695817490494296 0.8992395437262357
0.9695817490494296 0.908745247148289
0.973384030418251 0.908745247148289
0.973384030418251 0.9144486692015209
0.9752851711026616 0.9144486692015209
0.9752851711026616 0.9334600760456274
0.9771863117870723 0.9334600760456274
0.9771863117870723 0.9391634980988594
0.9809885931558935 0.9391634980988594
0.9809885931558935 0.9486692015209125
0.9828897338403042 0.9486692015209125
0.9828897338403042 0.9524714828897338
0.9866920152091255 0.9524714828897338
0.9866920152091255 0.9562737642585551
0.9885931558935361 0.9562737642585551
0.9885931558935361 0.9619771863117871
0.9904942965779467 0.9619771863117871
0.9904942965779467 0.9638783269961977
0.9923954372623575 0.9638783269961977
0.9923954372623575 0.973384030418251
0.9942965779467681 0.973384030418251
0.9942965779467681 0.9752851711026616
0.9961977186311787 0.9752851711026616
0.9961977186311787 0.9790874524714829
0.9980988593155894 0.9790874524714829
0.9980988593155894 0.9904942965779467
1.0 0.9904942965779467
1.0 1.0

==> fig/roc-reference.txt <==
x y
0 0
1 1

==> new arxiv/fig/ACAS-noEM.txt <==
x y
204.8977854	1
206.3844101	2
207.8574331	3
208.4067843	4
208.6904151	5
209.8983033	6
210.166018	7
210.7685921	8
211.0412784	9
212.2368674	10
214.0503421	11
220.8815062	12
221.449651	13
225.7872374	14
231.0037887	15
231.9292455	16
235.1274397	17
235.438673	18
236.2537913	19
245.8086145	20
253.8915749	21
254.166729	22
255.573863	23
258.1525073	24
261.7696586	25
263.7355633	26
265.0241148	27
265.860415	28
278.2901053	29
282.1322424	30
292.5023515	31
310.3590424	32
342.981425	33
485.8755133	34
684.517843	35
712.869704	36
952.3284907	37
1022.424468	38
1092.203182	39
1220.634019	40
1286.467876	41
2047.207054	42
2262.476974	43
2363.65535	44
2480.88552	45
2495.718919	46
2534.473532	47
2613.620168	48
2725.625893	49
2974.473072	50
3010.180612	51
3266.306516	52
3373.019808	53
3591.994866	54
3600.383261	55
3700.447589	56
3897.328193	57
4013.171749	58
4096.849781	59
4151.750713	60
4192.597703	61
4229.981002	62
4440.000132	63
4446.828811	64
4538.405185	65
4565.577507	66
4657.909791	67
4682.909281	68
4755.551432	69
4782.892003	70
4935.809976	71
5162.183732	72
5398.603467	73
5464.475085	74
5575.543994	75
5593.386844	76
5599.435841	77
5599.980625	78
5975.252836	79
6404.912271	80
6676.068648	81
6955.497609	82
7067.564083	83
7201.276907	84
7747.271032	85
7996.62496	86
7999.284679	87
8299.212505	88
8361.425135	89
8565.845418	90
8877.337169	91
9037.554107	92
9599.62099	93
10515.23406	94
11017.68007	95
11070.32251	96
11342.32389	97
11391.09673	98
11592.80886	99
12363.23845	100
12796.45786	101
25523.60154 102
43200 102


==> new arxiv/fig/IL-carla-noEM.txt <==
x y
13.90963244	1
990.8680925	2
1928.134686	3
4146.747175	4
4217.389362	5
4231.625064	6
4273.708359	7
7678.563229	8
11568.59254	9
17964.4525	10
26161.69603	11
26189.35526	12
26231.25645	13
26245.26357	14
29667.84483	15
29681.9875	16
29741.74269	17
29756.30944	18
29998.63972	19
32053.55398	20
33483.03387	21
34208.02876	22
34221.96387	23
34235.87554	24
34249.78991	25
38272.66781	26
38319.98175	27
40862.80355	28
41703.86181	29
43200 29

==> new arxiv/fig/IL-carla.txt <==
x y
13.93928385	1
775.957046	2
1085.161496	3
1467.110875	4
2302.709331	5
3691.324472	6
3916.300953	7
4945.207871	8
5906.729907	9
6170.026551	10
6597.827296	11
6767.925947	12
6924.451078	13
8120.062981	14
9302.966308	15
9400.934801	16
10105.98595	17
10300.33455	18
10480.51064	19
10617.87865	20
10701.64037	21
11147.52355	22
11161.38875	23
11189.50438	24
11217.15391	25
12032.9848	26
13403.54026	27
13964.19628	28
14603.7124	29
14711.37079	30
15022.00013	31
16003.91011	32
16130.21507	33
16826.20346	34
17523.08494	35
17695.9636	36
17900.30169	37
19217.68188	38
19527.62234	39
19838.90829	40
20179.06803	41
21042.04612	42
21070.86768	43
21786.88533	44
21942.78135	45
23939.27525	46
24053.74246	47
24602.60765	48
25304.80488	49
25784.54468	50
26479.14972	51
26620.78724	52
27389.94598	53
28065.70968	54
28317.38648	55
28610.55004	56
28624.68283	57
29001.56899	58
29497.12224	59
29903.8864	60
30146.15198	61
30160.2084	62
30216.58793	63
30526.47167	64
31069.55326	65
31753.59997	66
32274.8654	67
32819.19719	68
33308.82055	69
34500.05925	70
34514.20857	71
34528.18205	72
35046.74332	73
36294.40742	74
36602.95178	75
36841.53891	76
37614.21634	77
38204.82055	78
38385.3624	79
38820.72969	80
40627.9505	81
41119.68034	82
41150.41139	83
41779.58825	84
41824.31319	85
42012.49742	86
42597.32165	87
42872.88287	88
43149.0758	89
43200 89

==> new arxiv/fig/MARL-noEM.txt <==
x y
456.789 1
1378.33 2
4160.43 3
5123.49 4
6267.70 5
10698.7 6
11638.3 7
19340.1 8
26745.5 9
33592.0 10
34109.2 11
38922.4 12
43200 12

==> new arxiv/fig/MARL.txt <==
x y
4.67996	1
36.3797	2
696.238	3
1328.12	4
1401.12	5
1514.35	6
1697.6	7
1797.19	8
2841.83	9
3041.72	10
3778.76	11
4497.15	12
4694.99	13
4716.28	14
4807.09	15
5025.23	16
5290.07	17
5766.89	18
6933.21	19
7741.75	20
8701.41	21
8749.67	22
8765.96	23
8808.88	24
8949.13	25
9158.93	26
9978.91	27
10048.6	28
10109.3	29
11025.1	30
11247.3	31
11457.4	32
11715.2	33
12317.9	34
12562.9	35
12594.4	36
12915.6	37
12931.4	38
13671.7	39
14605.8	40
15689.6	41
15832	42
15874.4	43
16291.4	44
16345.7	45
16469	46
16876.2	47
16951.5	48
17838.3	49
18098.7	50
18182.9	51
18465.7	52
19203.7	53
19670.6	54
19893.5	55
20820.6	56
22558.7	57
22725.3	58
23360	59
24309.3	60
24624.6	61
24833.7	62
25180.2	63
25479.2	64
27249.5	65
27993.1	66
28093.2	67
28342.2	68
28842.6	69
30765.4	70
33572.9	71
37210.9	72
38016.5	73
39343.1	74
39508.6	75
40005.3	76
40383.1	77
40487.5	78
41374.9	79
41815.3	80
43200 80

==> new arxiv/fig/RL-Game-EM.txt <==
x y
26.15336227	1
51.67438054	2
119.9437637	3
866.3506002	4
912.8555813	5
962.3778999	6
965.9165056	7
1283.248147	8
1444.012597	9
1505.688531	10
1891.154301	11
1925.759484	12
1968.937399	13
2533.721921	14
3297.977354	15
4206.791101	16
5103.480172	17
5251.474102	18
5365.101138	19
5587.939848	20
5647.173488	21
5706.397059	22
5962.697518	23
5983.853626	24
6545.964219	25
6795.664842	26
6828.490814	27
6865.066905	28
6953.401992	29
7261.211116	30
7365.367877	31
7651.12798	32
8010.719404	33
8211.721909	34
8570.073713	35
9499.44732	36
9565.9557	37
10096.67087	38
10149.90706	39
10586.45232	40
10601.88513	41
10697.67094	42
10899.91638	43
10904.25175	44
10975.90942	45
11094.19957	46
11101.11064	47
11432.1029	48
12132.76877	49
12220.84889	50
13703.76981	51
14348.7802	52
14669.88443	53
14784.30765	54
15026.12725	55
15083.07886	56
15115.82847	57
15457.31522	58
15809.36956	59
15938.6182	60
16109.97514	61
16617.12099	62
16725.18091	63
16921.918	64
17247.98299	65
17359.77953	66
17405.13012	67
18219.17523	68
18418.10332	69
18679.17763	70
19060.66562	71
19119.57491	72
19305.69591	73
19499.81268	74
19891.17949	75
21459.0757	76
22078.31598	77
22215.82931	78
22560.06461	79
23456.7989	80
23740.64015	81
23817.28037	82
23849.72522	83
24038.27567	84
24208.70446	85
24470.30526	86
24589.17143	87
24617.04041	88
24665.66037	89
25328.99119	90
25435.69899	91
26161.21109	92
26336.1933	93
26925.51191	94
26993.49188	95
28321.88492	96
29087.83389	97
29211.47955	98
29338.99666	99
29391.69436	100
29847.31557	101
30015.27775	102
30046.56966	103
30325.59944	104
30440.05789	105
30537.75778	106
30734.98895	107
32042.40984	108
32136.04848	109
32279.49835	110
32389.60928	111
32517.56508	112
32654.20567	113
32686.08905	114
32982.45165	115
33367.39239	116
33484.9527	117
33528.55001	118
33647.10196	119
33830.00084	120
34331.32435	121
34562.84191	122
34741.73336	123
34978.03318	124
35248.10751	125
35718.86446	126
35840.60396	127
36141.30393	128
36406.00239	129
43200 129

==> new arxiv/fig/RL-Game-noEM.txt <==
x y
26.653687	1
95.20407844	2
305.9866114	3
1080.660813	4
1649.073718	5
2335.063791	6
2635.048373	7
2668.979559	8
2676.937585	9
2734.757232	10
2820.893142	11
3336.271538	12
3623.175761	13
4037.806907	14
4310.904914	15
4376.091345	16
4522.700004	17
5133.684083	18
5604.557683	19
5803.670653	20
5919.977349	21
6366.52979	22
6412.537117	23
6454.390992	24
6569.086838	25
7381.692935	26
7505.10288	27
7866.327619	28
9319.507482	29
9455.378461	30
9839.051667	31
10499.46529	32
11052.62944	33
11371.84581	34
11549.76627	35
11757.03278	36
11790.52402	37
12342.78727	38
12368.25356	39
13414.13373	40
13417.4719	41
13719.25305	42
13865.38934	43
14840.11211	44
15526.86212	45
16257.06899	46
16556.02715	47
16655.20317	48
16762.33179	49
17865.75616	50
18001.7786	51
18435.69801	52
18498.85386	53
18904.9075	54
19601.20829	55
20231.44958	56
20808.54838	57
21409.12723	58
22689.96511	59
23015.42888	60
23718.30631	61
23726.80054	62
24136.46141	63
24318.41525	64
24447.09879	65
24662.81526	66
25219.41712	67
25513.43119	68
25783.93739	69
26069.70134	70
26152.02739	71
26492.24169	72
27289.00832	73
27403.50367	74
27501.62363	75
27505.30906	76
27665.63513	77
27841.92553	78
28357.39673	79
28695.83377	80
28830.60333	81
28940.29814	82
29275.34134	83
29698.82641	84
30524.12932	85
31155.40069	86
31298.92317	87
31417.79796	88
31654.81503	89
31690.6567	90
31780.05309	91
31972.61092	92
32152.65991	93
32180.64704	94
32472.62138	95
32864.92866	96
32873.12549	97
33356.73473	98
33495.06991	99
33609.64854	100
33768.13375	101
33866.08399	102
33939.51802	103
34308.78695	104
34711.43398	105
34821.20764	106
35353.82959	107
35558.16706	108
36007.96059	109
36036.67104	110
36047.64212	111
36087.94302	112
36279.90821	113
36382.29835	114
36647.71583	115
36736.88183	116
36785.66495	117
37266.72655	118
37384.77926	119
37432.5317	120
37606.28691	121
37683.60099	122
37752.7128	123
37816.79771	124
38423.61248	125
43200 125

==> new arxiv/fig/RL-carla-noEM.txt <==
x y
9.432667732	1
204.8438308	2
632.2333117	3
2043.048111	4
4179.781044	5
4318.455362	6
4624.364499	7
4763.23529	8
4911.831803	9
8952.166701	10
18393.8894	11
18453.74022	12
18490.15643	13
18573.03211	14
19263.3247	15
23591.2745	16
28100.97262	17
28282.15204	18
28571.76689	19
29225.50818	20
31004.20412	21
36650.82405	22
37541.08159	23
39814.06242	24
40479.61493	25
41723.71533	26
41942.9431	27
43200 27

==> new arxiv/fig/RL-carla.txt <==
x y
12.15826178	1
377.5492122	2
1054.606172	3
1346.468822	4
1536.704162	5
1828.030498	6
1928.197221	7
2069.581013	8
2224.669968	9
2417.834301	10
2495.894368	11
2598.227658	12
2701.41076	13
2803.071821	14
2893.29941	15
3192.591427	16
3469.233472	17
4325.193805	18
4481.933404	19
4650.259268	20
4895.970974	21
5046.772408	22
5093.96591	23
5149.832518	24
5228.846266	25
5396.389692	26
5706.900002	27
6061.935919	28
6358.8563	29
6675.894378	30
7313.251099	31
7494.139535	32
7850.344676	33
7876.779423	34
8197.133109	35
8284.957359	36
8477.836553	37
8595.056279	38
8928.363257	39
9297.525238	40
9624.429351	41
9673.792353	42
9948.466405	43
10216.75879	44
10316.07848	45
10576.49614	46
10929.99605	47
11482.97928	48
11789.53517	49
12139.16954	50
12457.34059	51
12561.62965	52
12664.12821	53
12756.76271	54
12968.08085	55
13069.28988	56
13172.04143	57
13275.1099	58
13826.44809	59
14421.29846	60
14499.45693	61
14917.1952	62
15606.72801	63
15809.09829	64
15818.96485	65
16015.55003	66
16025.63005	67
16673.61077	68
18625.11609	69
19111.99887	70
19341.34907	71
19533.99945	72
19972.81442	73
20339.29868	74
20853.45049	75
21332.2292	76
21420.25023	77
21484.18014	78
22050.3462	79
22060.67963	80
22553.80162	81
22573.57528	82
22593.18148	83
22808.6019	84
22905.24163	85
23041.38185	86
23066.26336	87
23118.17226	88
23427.45412	89
23722.7578	90
23979.9959	91
24070.12667	92
24147.7807	93
24377.18776	94
24703.88132	95
24794.44713	96
25342.17262	97
25595.72449	98
26032.68401	99
26224.99003	100
26527.74877	101
26579.42031	102
26796.57208	103
27104.29403	104
27363.71103	105
27678.5576	106
27817.56987	107
27935.48472	108
27986.44833	109
28114.49515	110
28233.02485	111
28295.80788	112
28359.95467	113
28470.55661	114
28510.25653	115
28620.31014	116
28718.81058	117
28806.90909	118
28928.93789	119
29048.0276	120
29147.19225	121
29260.14363	122
29400.6474	123
29514.9399	124
29896.08266	125
30296.14409	126
30511.68605	127
30978.40551	128
31531.23523	129
32045.95836	130
32235.89457	131
32653.92405	132
32769.54581	133
33152.30147	134
34710.45743	135
34811.96726	136
35068.60225	137
35425.01143	138
35623.86719	139
35638.02796	140
36379.33746	141
36836.38893	142
37005.8885	143
37510.40534	144
37899.58117	145
38432.61651	146
38494.46789	147
38524.77151	148
38604.66114	149
38655.46665	150
38784.42976	151
38863.18955	152
38882.88129	153
39264.71645	154
39334.54936	155
39959.24292	156
40402.48624	157
41286.80442	158
41590.2725	159
41733.52781	160
41861.76477	161
42195.02047	162
42339.88877	163
42888.52578	164
43200 164

==> new arxiv/fig/afterrepair.txt <==
x y
217.8252091	1
223.0395582	2
876.0224001	3
997.8057692	4
1520.956589	5
2066.77233	6
4710.237319	7
6545.873801	8
7453.410787	9
8324.719692	10
8853.534968	11
14899.85582	12
16347.68829	13
17345.50736	14
18554.22164	15
19209.13031	16
19312.63506	17
21140.4298	18
21496.32228	19
23139.77282	20
24287.24445	21
29807.54137	22
30291.46486	23
32604.25985	24
33549.08008	25
33975.99303	26
36898.2534	27
39241.49379	28
39911.99377	29
43200 29

==> new arxiv/fig/beforerepair.txt <==
x y
203.1236162	1
204.5592484	2
205.6468046	3
207.8746011	4
208.733645	5
210.4158072	6
211.2939796	7
211.8902137	8
214.2741776	9
214.8176296	10
215.1339633	11
215.4696755	12
216.0310237	13
216.81708	14
223.1302736	15
226.2519875	16
227.074734	17
232.4163871	18
239.8536925	19
245.6753962	20
246.2028859	21
246.9929991	22
249.3857694	23
251.706156	24
254.7714686	25
258.1495478	26
261.4922302	27
263.0704176	28
266.9862354	29
276.0857673	30
283.9948173	31
348.6413646	32
458.7674484	33
478.5447221	34
593.0271008	35
644.5085146	36
650.5279167	37
685.8320775	38
725.7536407	39
1248.01728	40
1289.446519	41
1364.866326	42
1435.113101	43
1770.677351	44
1936.065907	45
1957.386646	46
2005.418923	47
2019.039903	48
2118.804166	49
2350.458023	50
2393.555143	51
2766.433346	52
3121.745298	53
3397.211126	54
3651.370531	55
3751.277433	56
4336.07392	57
4351.186842	58
4621.52406	59
4814.127476	60
5435.341683	61
5555.005702	62
5715.744215	63
5905.740167	64
6036.53351	65
7056.981055	66
7241.343449	67
7347.240855	68
7366.099017	69
7449.090637	70
7563.003195	71
7943.192042	72
8334.044178	73
8641.8782	74
8835.145585	75
8853.657089	76
9074.736283	77
9228.483322	78
9631.579825	79
9635.132531	80
9725.514902	81
9885.100603	82
10014.28445	83
10151.95984	84
10244.89829	85
10360.08302	86
10409.57044	87
10523.55951	88
10782.40342	89
10958.57385	90
11290.49415	91
11316.303	92
11322.88651	93
11368.79465	94
11846.42331	95
11915.80921	96
11935.86988	97
12444.78612	98
13627.50206	99
15431.00537	100
15923.24479	101
16271.28167	102
16761.49293	103
16845.69577	104
16914.42287	105
17399.16267	106
17899.4353	107
18116.40381	108
18233.01841	109
19142.46875	110
19434.80954	111
19792.02219	112
19939.10494	113
20132.73042	114
20389.44567	115
21057.36262	116
21310.77553	117
21453.88436	118
21768.99786	119
22614.22405	120
23310.29368	121
24138.5037	122
24373.07847	123
27789.02272	124
28244.74546	125
28776.43459	126
30776.81116	127
31733.81556	128
31878.47958	129
31912.00461	130
33934.26436	131
34257.77737	132
35245.11873	133
35473.26643	134
37947.59471	135
39772.19619	136
43200 136

==> new arxiv/fig/repair-reward.txt <==
x y label
1	0.11841914	a
2	1.93995953	a
3	-0.90916971	a
4	-0.861317882	a
5	0.143478164	a
6	-0.182171256	a
7	14.14660116	a
8	-0.841430212	a
9	0.568392711	a
10	-0.074531269	a
11	-0.608203693	a
12	1.983837394	a
13	1.244606686	a
14	0.302520992	a
15	-0.589617061	a
16	-0.942765425	a
17	-0.847729948	a
18	0	a
19	2.848291008	a
20	3.055024008	a
21	-0.870356193	a
22	0.721337214	a
23	0	a
24	0	a
25	0.907264519	a
26	-0.56054406	a
27	-0.844862984	a
28	8.920268815	a
29	-0.217708229	a
30	-0.533127034	a
31	-0.185329741	a
32	-0.15975464	a
33	0.125016297	a
34	-0.765813428	a
35	0.193234541	a
36	7.253877313	a
37	-0.715326791	a
38	0.483918312	a
39	-0.676160141	a
40	-0.565851671	a
41	0	a
42	-0.769929121	a
43	-0.197507968	a
44	0.23195458	a
45	-0.557480082	a
46	0.843663111	a
47	0	a
48	3.784808033	a
49	0	a
50	-0.544264786	a
51	1.85423379	a
52	-0.136578548	a
53	0.398651371	a
54	1.818349243	a
55	-0.468090914	a
56	-0.020036043	a
57	0.295769155	a
58	-0.833929175	a
59	0.503601503	a
60	0.143408036	a
61	-0.031882288	a
62	0	a
63	1.152033815	a
64	0.030530761	a
65	2.919827478	a
66	0.290176359	a
67	-0.621387855	a
68	1.09976576	a
69	0.996635959	a
70	2.422343671	a
71	-0.281974662	a
72	-0.092382965	a
73	-0.65140763	a
74	-0.4509447	a
75	3.461579665	a
76	-0.724483124	a
77	-0.849493231	a
78	-0.556066142	a
79	1.019927541	a
80	0.719245629	a
81	-0.006003123	a
82	-0.573805654	a
83	-0.890691938	a
84	0.155581722	a
85	-0.508305419	a
86	-0.346999723	a
87	-0.723933904	a
88	-0.293856176	a
89	0.280864113	a
90	0.152482234	a
91	0.456797452	a
92	1.171118752	a
93	1.669110931	a
94	6.00956969	a
95	-0.215778398	a
96	3.811127474	a
97	-0.846074878	a
98	0.471188631	a
99	-0.335761853	a
100	0.49435351	a
101	-0.098540237	a
102	0.021010478	a
103	-0.408529477	a
104	1.941188451	a
105	0.495387665	a
106	9.506924838	a
107	2.96147066	a
108	-0.799105033	a
109	1.09448E-05	a
110	0.110443284	a
111	0.344280098	a
112	-0.471182936	a
113	-0.087519619	a
114	-0.682092198	a
115	0.42247657	a
116	-0.551336351	a
117	-0.118852124	a
118	-0.907305241	a
119	-0.888061855	a
120	2.5517	a
121	-0.540017579	a
122	-0.6076265	a
123	1.432462803	a
124	18.73873309	a
125	-0.367769255	a
126	0	a
127	-0.001824077	a
128	0	a
129	-0.045286853	a
130	-0.409702336	a
131	0.019547624	a
132	2.100149975	a
133	-0.463083398	a
134	-0.766956159	a
135	0.296613482	a
136	0	a
137	-0.544788757	a
138	-0.937036985	a
139	0	a
140	0.15827566	a
141	-0.692977001	a
142	1.061788474	a
143	0.187630257	a
144	-0.368781498	a
145	1.908555933	a
146	-0.390291599	a
147	-0.647262899	a
148	0.144744749	a
149	-0.905167241	a
150	-0.025500241	a
151	0.191399396	a
152	0	a
153	0.001711044	a
154	0.773241812	a
155	10.14866408	a
156	-0.405544423	a
157	0.033497343	a
158	1.305066277	a
159	-0.824131629	a
160	0.67453957	a
161	-0.778837465	a
162	5.168373954	a
163	-0.044187778	a
164	0.199977965	a
165	-0.798950144	a
166	4.2313166	a
167	0.396431263	a
168	2.177548581	a
169	0.536100931	a
170	2.160803264	a
171	-0.819768552	a
172	-0.252164204	a
173	-0.700248411	a
174	-0.133692849	a
175	0.118182033	a
176	0.438162098	a
177	0.615704362	a
178	-0.148490049	a
179	-0.284220097	a
180	-0.526686512	a
181	0	a
182	0.31114793	a
183	-0.740347141	a
184	3.162472259	a
185	-0.392149549	a
186	-0.583595457	a
187	0.539256693	a
188	-0.626441539	a
189	0.459686141	a
190	1.248119951	a
191	0	a
192	0	a
193	2.314767553	a
194	0.259360623	a
195	1.609903616	a
196	1.129848782	a
197	1.335501768	a
198	-0.592446836	a
199	2.207703712	a
200	-0.038135466	a
201	-0.977690334	a
202	-0.533696702	a
203	-0.415961718	a
204	2.505298021	a
205	-0.388827386	a
206	-0.078202007	a
207	-0.703889634	a
208	5.212087335	a
209	3.950244557	a
210	-0.716403227	a
211	-0.6957619	a
212	-0.938142105	a
213	3.236849466	a
214	0.515504666	a
215	-0.225490142	a
216	-0.562393388	a
217	-0.749532288	a
218	0.186665218	a
219	0.796913114	a
220	-0.83233225	a
221	0.513948773	a
222	6.656747643	a
223	0.39706381	a
224	0	a
225	-0.677060186	a
226	-0.095323009	a
227	-0.305291241	a
228	0	a
229	16.28639756	a
230	-0.940591036	a
231	2.871297356	a
232	0.161655453	a
233	0.122347413	a
234	0.635032426	a
235	5.731001489	a
236	3.10238E-05	a
237	0.674849987	a
238	0.824822752	a
239	5.252890883	a
240	9.772388121	a
241	1.371742919	a
242	-0.35979743	a
243	-0.852523354	a
244	-0.553543657	a
245	-0.688030149	a
246	-0.337030232	a
247	32.22885567	a
248	-0.85040001	a
249	-0.553663628	a
250	-0.068696579	a
251	5.576847505	a
252	-0.683174532	a
253	0.521906088	a
254	-0.923043231	a
255	0.583828865	a
256	0.000721729	a
257	0.234602639	a
258	-0.371747388	a
259	0.000623724	a
260	-0.419974333	a
261	-0.805023391	a
262	-0.13107444	a
263	-0.433537772	a
264	-0.040190896	a
265	-0.074897748	a
266	-0.848145851	a
267	-0.127339534	a
268	0	a
269	-0.565992958	a
270	-0.265187439	a
271	2.748146302	a
272	-0.736193318	a
273	-0.610325601	a
274	-0.508976623	a
275	-0.556736629	a
276	0.223214805	a
277	-0.592149632	a
278	-0.730615563	a
279	-0.566349444	a
280	-0.883604044	a
281	-0.425493217	a
282	-0.804514854	a
283	-0.066758316	a
284	0.009114869	a
285	0.417192375	a
286	1.513557792	a
287	-0.098730001	a
288	-0.868055453	a
289	-0.603037679	a
290	-0.025700708	a
291	1.36429569	a
292	-0.818468741	a
293	0.782348469	a
294	0.375341592	a
295	-0.397360509	a
296	1.613780865	a
297	-0.84328666	a
298	1.482633748	a
299	-0.204409616	a
300	-0.425196622	a
301	-0.597617327	a
302	5.895576038	a
303	-0.921883424	a
304	-0.550343659	a
305	0.139939392	a
306	3.977543124	a
307	-0.449292394	a
308	3.03441761	a
309	0.78070066	a
310	-0.598057851	a
311	-0.407017203	a
312	1.023366425	a
313	-0.81048574	a
314	0.05724152	a
315	-0.980384509	a
316	-0.263429266	a
317	-0.591977288	a
318	0.225141048	a
319	0.298331077	a
320	0.098320796	a
321	0.074872604	a
322	-0.064521799	a
323	-0.862959257	a
324	0.429755888	a
325	0	a
326	0	a
327	3.523139835	a
328	-0.412010542	a
329	-0.152624181	a
330	0.04591345	a
331	-0.552036887	a
332	17.9705973	a
333	0.304854512	a
334	2.113335683	a
335	-0.159918442	a
336	-0.770617973	a
337	3.064820368	a
338	2.482530221	a
339	-0.761697223	a
340	1.964281205	a
341	0.073747045	a
342	-0.2437187	a
343	-0.897546092	a
344	-0.208627383	a
345	-0.144553853	a
346	1.250926215	a
347	0.099842102	a
348	1.523427968	a
349	0.725707689	a
350	-0.624692707	a
351	-0.339457722	a
352	0.023276643	a
353	0.237627515	a
354	-0.637415207	a
355	-0.330226193	a
356	16.37205313	a
357	-0.063901611	a
358	6.621055892	a
359	-0.911006896	a
360	-0.028048115	a
361	0.604166254	a
362	-0.13742058	a
363	-0.441025748	a
364	0.079863166	a
365	-0.71887138	a
366	-0.409500006	a
367	1.697508095	a
368	-0.260014696	a
369	0.875858558	a
370	1.498269517	a
371	0.568803798	a
372	-0.760811425	a
373	-0.874171879	a
374	-0.260141524	a
375	2.542642392	a
376	0	a
377	1.032022908	a
378	1.717247444	a
379	0.001099484	a
380	-0.659984594	a
381	-0.099981438	a
382	1.311385846	a
383	-0.813681086	a
384	0	a
385	-0.763615995	a
386	1.824137308	a
387	2.860099981	a
388	0.168066368	a
389	0.733942139	a
390	-0.563600924	a
391	-0.784721284	a
392	2.882733059	a
393	0.079003523	a
394	-0.38019991	a
395	0	a
396	-0.698486278	a
397	-0.91050358	a
398	13.44969893	a
399	1.433802467	a
400	-0.668727992	a
401	-0.361108525	a
402	0.759734082	a
403	2.209419868	a
404	-0.611076811	a
405	-0.369072999	a
406	-0.417541088	a
407	1.372507363	a
408	-0.659642849	a
409	1.150732149	a
410	0.358728395	a
411	-0.132829059	a
412	0.049176136	a
413	-0.894214917	a
414	-0.441562249	a
415	0.418932624	a
416	-0.971089331	a
417	-0.70839425	a
418	-0.31856056	a
419	-0.282640994	a
420	-0.735335297	a
421	4.342694521	a
422	0.252639911	a
423	0.348283819	a
424	1.266628185	a
425	1.686150269	a
426	-0.063401676	a
427	-0.40325702	a
428	-0.421679784	a
429	0.771581367	a
430	1.062576329	a
431	-0.030331117	a
432	-0.950243866	a
433	-0.064373319	a
434	0.377229623	a
435	1.620098439	a
436	5.84312713	a
437	-0.24994838	a
438	0.091049234	a
439	0.962617081	a
440	-0.545762662	a
441	0.991345379	a
442	-0.944856012	a
443	2.683881538	a
444	-0.578619874	a
445	0.476106916	a
446	-0.921733059	a
447	0	a
448	-0.896027226	a
449	-0.116380889	a
450	5.959000124	a
451	-0.573550992	a
452	-0.630205209	a
453	0.011644666	a
454	0.081921022	a
455	0.575260575	a
456	1.921223319	a
457	-0.686301682	a
458	7.069311183	a
459	4.858587866	a
460	-0.48146038	a
461	2.236977653	a
462	7.317067525	a
463	4.727674737	a
464	2.133860512	a
465	4.753453436	a
466	1.655934539	a
467	-0.889311079	a
468	-0.623624268	a
469	-0.494082966	a
470	-0.64585999	a
471	-0.393212129	a
472	3.428355329	a
473	-0.901934263	a
474	1.710369116	a
475	-0.243842521	a
476	7.271039977	a
477	0	a
478	-0.6411872	a
479	6.814598972	a
480	0.15026622	a
481	1.890849906	a
482	1.508902272	a
483	-0.505502301	a
484	-0.655546714	a
485	0.930004632	a
486	0.774513544	a
487	0.054012565	a
488	0	a
489	-0.335764006	a
490	3.384645876	a
491	-0.947671255	a
492	-0.337566903	a
493	2.566264917	a
494	2.713761488	a
495	-0.719093333	a
496	3.719042281	a
497	-0.169055874	a
498	-0.191111954	a
499	0.057673925	a
500	-0.38295435	a
501	0.022894698	a
502	6.097315382	a
503	0.360577264	a
504	-0.667172656	a
505	-0.449497603	a
506	0	a
507	-0.647753474	a
508	-0.354195035	a
509	0.07229053	a
510	-0.647168052	a
511	6.134653173	a
512	-0.273649431	a
513	1.537209792	a
514	1.772679027	a
515	-0.172988107	a
516	-0.255595065	a
517	1.377148151	a
518	-0.342195149	a
519	-0.458197394	a
520	0.221071708	a
521	-0.259670321	a
522	6.196449978	a
523	-0.800892489	a
524	-0.550659312	a
525	-0.262237243	a
526	-0.828861201	a
527	-0.952224085	a
528	1.956007631	a
529	0	a
530	0	a
531	-0.823341559	a
532	1.621963736	a
533	-0.006883381	a
534	0.327551606	a
535	2.62427349	a
536	-0.335994078	a
537	0	a
538	0.665047996	a
539	-0.199082168	a
540	2.587008482	a
541	0.703922763	a
542	0.280825726	a
543	-0.693570197	a
544	-0.436344959	a
545	0.000718046	a
546	0.387162413	a
547	-0.663575892	a
548	0.150293649	a
549	2.019683836	a
550	0.962304387	a
551	-0.627433139	a
552	-0.215456657	a
553	-0.448370287	a
554	19.87183103	a
555	1.451223326	a
556	32.06025481	a
557	-0.085865316	a
558	2.350375422	a
559	-0.92761856	a
560	-0.229991426	a
561	-0.355545097	a
562	1.582356981	a
563	-0.244885804	a
564	-0.122526742	a
565	-0.810390948	a
566	0.24869219	a
567	-0.443482997	a
568	-0.529470828	a
569	1.18901966	a
570	-0.823175786	a
571	0.036191534	a
572	0.330406041	a
573	-0.595419266	a
574	0.089081058	a
575	-0.378588281	a
576	0	a
577	1.887474294	a
578	0	a
579	-0.796628959	a
580	0.390502363	a
581	-0.90931087	a
582	11.14484243	a
583	-0.40290005	a
584	-0.611647597	a
585	-0.416636842	a
586	0.04032776	a
587	-0.697237296	a
588	1.048146593	a
589	4.856064061	a
590	0.383735668	a
591	-0.004703028	a
592	-0.479837788	a
593	-0.923475572	a
594	-0.620536837	a
595	-0.049824587	a
596	0.076653644	a
597	2.569273574	a
598	0	a
599	3.616302624	a
600	0.626761933	a
601	1.100118598	a
602	3.29563701	a
603	1.201578364	a
604	0	a
605	0.739229363	a
606	0	a
607	-0.926181624	a
608	-0.166869887	a
609	0.843895061	a
610	1.302436707	a
611	2.071126393	a
612	-0.942744143	a
613	-0.470128068	a
614	-0.919357549	a
615	-0.928786394	a
616	5.898045852	a
617	-0.766519858	a
618	0	a
619	2.685268927	a
620	-0.130049899	a
621	3.42279234	a
622	0.169340463	a
623	0.134171872	a
624	-0.196525663	a
625	0.849450692	a
626	4.360628968	a
627	-0.214202897	a
628	-0.701564024	a
629	0.717566165	a
630	0.114843802	a
631	9.201269111	a
632	7.04098243	a
633	-0.00453664	a
634	6.249277159	a
635	-0.450438876	a
636	-0.934248149	a
637	0.956366141	a
638	7.966017957	a
639	7.17579564	a
640	-0.415177315	a
641	10.77100692	a
642	-0.215250828	a
643	0.039196265	a
644	6.289096556	a
645	0.014464945	a
646	2.0075869	a
647	0	a
648	3.989952368	a
649	-0.837124599	a
650	-0.867886852	a
651	22.16951946	a
652	-0.445201898	a
653	-0.784933612	a
654	0.767084954	a
655	0	a
656	5.190446132	a
657	0.002707279	a
658	1.639191269	a
659	-0.458045153	a
660	1.013887788	a
661	-0.080464778	a
662	-0.803848992	a
663	-0.973521239	a
664	-0.448180401	a
665	0	a
666	0	a
667	-0.042813217	a
668	0.236354215	a
669	1.207500526	a
670	0.005804652	a
671	-0.928458013	a
672	-0.698018677	a
673	7.121937414	a
674	0.029098263	a
675	-0.578458797	a
676	-0.614647014	a
677	-0.528348921	a
678	0	a
679	-0.921032524	a
680	-0.780510454	a
681	-0.35861775	a
682	-0.796628335	a
683	3.324381737	a
684	1.591032991	a
685	0.024586141	a
686	-0.189845354	a
687	0.166329555	a
688	2.232915009	a
689	-0.145148652	a
690	-0.804161994	a
691	0.747410775	a
692	-0.128433357	a
693	-0.001426487	a
694	-0.596752357	a
695	1.285036415	a
696	13.14833782	a
697	0.494768318	a
698	-0.875908782	a
699	0.050028374	a
700	0.875721213	a
701	-0.819400348	a
702	-0.917656817	a
703	-0.170887855	a
704	-0.104306795	a
705	-0.44771419	a
706	-0.410746286	a
707	0.210911776	a
708	2.627899466	a
709	0.441489203	a
710	0.249301514	a
711	0.345370789	a
712	0.31855472	a
713	-0.293150121	a
714	-0.00073315	a
715	0.002313647	a
716	0.203658808	a
717	3.170014365	a
718	-0.272358208	a
719	7.839165976	a
720	-0.226245347	a
721	-0.861245505	a
722	0.042706291	a
723	-0.606291375	a
724	1.189971255	a
725	0.788067066	a
726	0.002042041	a
727	0.530159177	a
728	0.547956095	a
729	0.061296241	a
730	0	a
731	-0.114344116	a
732	0.333666126	a
733	1.126988783	a
734	0.391355096	a
735	0.59901529	a
736	0.482794067	a
737	1.576469201	a
738	0.372058508	a
739	0.142278349	a
740	0.759257705	a
741	-0.839855488	a
742	0	a
743	0.000567819	a
744	0.186864646	a
745	-0.432454252	a
746	-0.29241451	a
747	0.25794864	a
748	0.924813375	a
749	0.545701466	a
750	-0.193080564	a
751	-0.686023093	a
752	-0.281884701	a
753	-0.150624692	a
754	16.55201007	a
755	-0.038623186	a
756	-0.312184871	a
757	2.299012486	a
758	1.372773247	a
759	0.249252363	a
760	0.16101935	a
761	2.509370367	a
762	0.877011865	a
763	-0.517254632	a
764	0.652449573	a
765	4.443417507	a
766	0.491314279	a
767	1.005555678	a
768	-0.435664916	a
769	0	a
770	0.568963692	a
771	-0.735907957	a
772	-0.45793344	a
773	-0.1391598	a
774	0	a
775	0.305650916	a
776	0.337099284	a
777	-0.099178391	a
778	0.556262521	a
779	-0.748800598	a
780	9.766705989	a
781	1.85059857	a
782	-0.246814657	a
783	0.414819915	a
784	0.713031336	a
785	5.524106638	a
786	0.617603513	a
787	-0.689117654	a
788	-0.082376678	a
789	0.070721801	a
790	0.125713225	a
791	-0.875447738	a
792	-0.136442905	a
793	-0.832941778	a
794	-0.752774254	a
795	0	a
796	-0.194562082	a
797	-0.284145599	a
798	1.120315594	a
799	-0.192989122	a
800	0.006059795	a
801	2.891371848	a
802	0.859735399	a
803	-0.719543938	a
804	0.083031215	a
805	-0.827510016	a
806	-0.180936395	a
807	1.855629527	a
808	-0.65653191	a
809	0.415095654	a
810	8.341544403	a
811	0.274357387	a
812	-0.44581588	a
813	9.15373039	a
814	-0.185289644	a
815	0.917144663	a
816	0.331329621	a
817	8.951755462	a
818	1.34538501	a
819	-0.06584228	a
820	0.307338693	a
821	3.549073068	a
822	2.421682686	a
823	0	a
824	-0.252127035	a
825	-0.493654441	a
826	0.260860641	a
827	0.36869825	a
828	0.259414437	a
829	0.107268824	a
830	0.339109237	a
831	-0.358191922	a
832	-0.788347325	a
833	0.314559265	a
834	-0.266469066	a
835	-0.9054859	a
836	2.72539238	a
837	-0.40063676	a
838	-0.37593542	a
839	-0.278258045	a
840	0.013985224	a
841	0	a
842	1.461512277	a
843	2.425116944	a
844	-0.617267575	a
845	0	a
846	0	a
847	0.437238263	a
848	-0.734603755	a
849	-0.937709497	a
850	-0.144792494	a
851	-0.704618916	a
852	0.266032581	a
853	-0.405811014	a
854	0.018754686	a
855	-0.596737851	a
856	0	a
857	1.227202465	a
858	13.58827794	a
859	-0.408726488	a
860	0.869862544	a
861	-0.851713989	a
862	1.605168498	a
863	1.105697283	a
864	0	a
865	15.63318372	a
866	0.001488981	a
867	0	a
868	-0.862020074	a
869	-0.632429576	a
870	1.601619634	a
871	0.871778941	a
872	-0.41407396	a
873	0.042047902	a
874	-0.187340118	a
875	0	a
876	0.672883994	a
877	36.78914939	a
878	1.939533922	a
879	-0.900129921	a
880	1.481174493	a
881	-0.113404798	a
882	-0.252460914	a
883	1.018243146	a
884	0.388744207	a
885	-0.31274005	a
886	0.523224291	a
887	-0.122291318	a
888	0.24246652	a
889	-0.61775818	a
890	-0.295521627	a
891	4.20345797	a
892	-0.191295752	a
893	-0.698231642	a
894	17.12233372	a
895	-0.637489974	a
896	0.723699144	a
897	-0.384620493	a
898	0.135247469	a
899	0.005467256	a
900	-0.937039792	a
901	1.267852338	a
902	-0.758580721	a
903	0.196679767	a
904	-0.874028098	a
905	1.091912141	a
906	-0.554583545	a
907	0.77169717	a
908	0.181103118	a
909	2.551024782	a
910	0	a
911	0.494438627	a
912	1.097577491	a
913	0.908260759	a
914	3.760370884	a
915	-0.077858172	a
916	-0.61912565	a
917	5.283213297	a
918	3.045312962	a
919	-0.425936004	a
920	-0.392659554	a
921	0.767523757	a
922	0.025429399	a
923	-0.357260229	a
924	0.559343343	a
925	7.897265065	a
926	0.886470367	a
927	-0.128525074	a
928	-0.401581973	a
929	-0.847374454	a
930	1.746549416	a
931	8.403367571	a
932	0	a
933	-0.406240408	a
934	0.868348507	a
935	-0.126018425	a
936	18.10511915	a
937	-0.30227685	a
938	-0.379035126	a
939	0.38783059	a
940	0	a
941	-0.524242524	a
942	8.413019044	a
943	-0.103183642	a
944	-0.590247482	a
945	25.7596695	a
946	0.140673445	a
947	-0.908158795	a
948	0.506315984	a
949	4.846110793	a
950	5.152508228	a
951	-0.509667338	a
952	3.820180907	a
953	-0.060514574	a
954	0.346819708	a
955	-0.952174144	a
956	-0.478615686	a
957	0.000999605	a
958	-0.880450011	a
959	-0.719163703	a
960	-0.24487296	a
961	0	a
962	9.969264394	a
963	-0.136516345	a
964	-0.593784634	a
965	-0.94124896	a
966	-0.412674869	a
967	-0.140477095	a
968	0.229682107	a
969	12.46700356	a
970	2.258960285	a
971	0	a
972	-0.50111188	a
973	0.923744905	a
974	-0.388749477	a
975	-0.238847355	a
976	-0.521177831	a
977	-0.483241855	a
978	-0.384863568	a
979	-0.24820933	a
980	1.521312111	a
981	0.022417359	a
982	0.63314384	a
983	0.045769433	a
984	1.68251304	a
985	0.983615374	a
986	0.215306032	a
987	-0.410862853	a
988	-0.179721613	a
989	-0.501860089	a
990	2.677597285	a
991	1.529444568	a
992	-0.833828151	a
993	-0.046307778	a
994	0	a
995	0.858545811	a
996	-0.502014965	a
997	-0.920255231	a
998	-0.336482492	a
999	1.051131726	a
1000	-0.227410603	a
1001	-0.125041469	a
1002	-0.123995656	a
1003	-0.510761079	a
1004	-0.962512159	a
1005	-0.456741698	a
1006	-0.569997963	a
1007	-0.641981006	a
1008	0.342881565	a
1009	1.313190639	a
1010	2.528895668	a
1011	-0.317515947	a
1012	1.998104464	a
1013	4.595749798	a
1014	13.83124402	a
1015	-0.490387895	a
1016	5.808119171	a
1017	5.668275169	a
1018	-0.658985845	a
1019	-0.819902913	a
1020	0.187140626	a
1021	-0.130989902	a
1022	0	a
1023	1.806516434	a
1024	4.066626186	a
1025	-0.505211519	a
1026	4.047634199	a
1027	-0.2606964	a
1028	1.58688735	a
1029	0.335852581	a
1030	0.383514417	a
1031	-0.330694798	a
1032	0.729914714	a
1033	1.3301E-05	a
1034	2.987239256	a
1035	0	a
1036	0.739545522	a
1037	-0.826439647	a
1038	0	a
1039	-0.79615416	a
1040	-0.812682628	a
1041	0	a
1042	-0.897597161	a
1043	-0.57305948	a
1044	3.684459083	a
1045	0	a
1046	0.879150748	a
1047	-0.942728548	a
1048	0.15502424	a
1049	9.893346553	a
1050	-0.778830325	a
1051	2.138377704	a
1052	-0.184349737	a
1053	0.586623653	a
1054	-0.266958741	a
1055	-0.668062448	a
1056	-0.46721525	a
1057	0.20887644	a
1058	-0.82021713	a
1059	-0.581442026	a
1060	1.37693914	a
1061	2.457093727	a
1062	6.520403804	a
1063	-0.855615388	a
1064	0.243731192	a
1065	1.014814087	a
1066	0.075181166	a
1067	2.621123777	a
1068	-0.250731301	a
1069	-0.708609102	a
1070	0.053848619	a
1071	-0.433089896	a
1072	0.817489904	a
1073	-0.140693084	a
1074	2.002510469	a
1075	-0.073940443	a
1076	0.26482811	a
1077	1.34826476	a
1078	-0.164712755	a
1079	-0.210553347	a
1080	-0.135916353	a
1081	-0.748439105	a
1082	0.481058108	a
1083	0.054855676	a
1084	-0.669857529	a
1085	-0.136535585	a
1086	-0.776441419	a
1087	-0.165219668	a
1088	2.332643467	a
1089	-0.848451081	a
1090	0.645608456	a
1091	-0.731368118	a
1092	10.74500188	a
1093	-0.655097526	a
1094	-0.118966875	a
1095	0	a
1096	-0.119217034	a
1097	2.794422127	a
1098	1.119660614	a
1099	4.07379418	a
1100	-0.436871494	a
1101	-0.359394818	a
1102	6.268612862	a
1103	-0.811070826	a
1104	-0.633743879	a
1105	0.427989865	a
1106	0.026910265	a
1107	0	a
1108	-0.731419216	a
1109	0.256895011	a
1110	-0.039769441	a
1111	0.031696156	a
1112	0.712886054	a
1113	0.205890167	a
1114	0	a
1115	-0.710327122	a
1116	0	a
1117	1.182798883	a
1118	-0.330033066	a
1119	-0.849549311	a
1120	-0.217933225	a
1121	-0.805536039	a
1122	-0.316425768	a
1123	0.000500908	a
1124	-0.333633802	a
1125	-0.553550615	a
1126	-0.696479212	a
1127	0.79635611	a
1128	-0.212214809	a
1129	0.006285842	a
1130	0.0679893	a
1131	7.478540196	a
1132	3.549910271	a
1133	1.371038246	a
1134	-0.230684694	a
1135	0.743792931	a
1136	-0.258955002	a
1137	1.034001368	a
1138	0.003021806	a
1139	1.117449275	a
1140	-0.182544922	a
1141	1.112288278	a
1142	-0.568384393	a
1143	1.311221435	a
1144	0.125600816	a
1145	-0.616300345	a
1146	-0.077719003	a
1147	-0.760928519	a
1148	-0.519488684	a
1149	-0.241593843	a
1150	-0.533095993	a
1151	-0.575702911	a
1152	2.84541309	a
1153	5.732049541	a
1154	0.566495069	a
1155	3.620622526	a
1156	8.48201075	a
1157	2.821137464	a
1158	0.12989655	a
1159	0	a
1160	0.115227256	a
1161	0.357640909	a
1162	0.933739759	a
1163	-0.484104795	a
1164	-0.007569722	a
1165	1.271100754	a
1166	0.807975288	a
1167	0	a
1168	-0.903859201	a
1169	-0.390418486	a
1170	0	a
1171	1.65119894	a
1172	-0.174083864	a
1173	-0.642449087	a
1174	0.833703925	a
1175	-0.076829945	a
1176	-0.856550241	a
1177	-0.400373219	a
1178	0.617034182	a
1179	0	a
1180	4.37466973	a
1181	-0.203894869	a
1182	0	a
1183	7.647093636	a
1184	2.332431071	a
1185	-0.136892986	a
1186	0.680461186	a
1187	-0.76774471	a
1188	0	a
1189	-0.732298162	a
1190	-0.917468648	a
1191	-0.158990849	a
1192	2.630539319	a
1193	-0.85433737	a
1194	-0.900747241	a
1195	2.827784623	a
1196	9.022883954	a
1197	2.503797333	a
1198	0.082637721	a
1199	0.434005061	a
1200	4.747621972	a
1201	-0.702085218	a
1202	1.098831949	a
1203	-0.591444643	a
1204	1.899305996	a
1205	1.044602948	a
1206	-0.273868981	a
1207	1.425742037	a
1208	34.45643637	a
1209	0.353926245	a
1210	-0.849081823	a
1211	-0.695986923	a
1212	2.078305148	a
1213	0.379372985	a
1214	-0.720527388	a
1215	0.710364357	a
1216	0.119720011	a
1217	1.439357662	a
1218	-0.004113223	a
1219	-0.000281991	a
1220	7.560026848	a
1221	0.088966499	a
1222	0.054507493	a
1223	-0.042788418	a
1224	1.266319828	a
1225	1.48262567	a
1226	0.371500486	a
1227	0.043743315	a
1228	-0.226301251	a
1229	2.024897062	a
1230	-0.144101732	a
1231	-0.490488802	a
1232	0.723292755	a
1233	-0.942146095	a
1234	-0.600290746	a
1235	-0.240033614	a
1236	-0.145216171	a
1237	0.705663654	a
1238	-0.751632324	a
1239	-0.430271698	a
1240	3.324429197	a
1241	2.649400149	a
1242	0.388308736	a
1243	-0.179362782	a
1244	0.898411864	a
1245	0.50443431	a
1246	-0.105213759	a
1247	0.994870235	a
1248	0	a
1249	0	a
1250	-0.497505365	a
1251	0.586627177	a
1252	-0.541685939	a
1253	-0.308194613	a
1254	-0.555288324	a
1255	-0.82171503	a
1256	2.859206842	a
1257	0.40236828	a
1258	-0.512814546	a
1259	0.008398151	a
1260	-0.872042592	a
1261	0	a
1262	-0.877780882	a
1263	-0.736095842	a
1264	-0.105930616	a
1265	-0.796757673	a
1266	-0.667655759	a
1267	0	a
1268	-0.422566285	a
1269	-0.360608936	a
1270	-0.846658922	a
1271	-0.488429466	a
1272	-0.664252728	a
1273	0.344944987	a
1274	0.655147622	a
1275	-0.164807395	a
1276	1.655786366	a
1277	7.082707825	a
1278	0.207321122	a
1279	-0.966723468	a
1280	-0.727532265	a
1281	-0.126534169	a
1282	2.491657231	a
1283	-0.915557633	a
1284	0.473164754	a
1285	-0.412182947	a
1286	-0.514122429	a
1287	0.702983944	a
1288	-0.797699453	a
1289	-0.530357156	a
1290	1.862012117	a
1291	16.09797226	a
1292	3.34245E-05	a
1293	0.442974487	a
1294	-0.724313481	a
1295	0.246245738	a
1296	3.733960588	a
1297	-0.533625884	a
1298	-0.368686061	a
1299	0.70273264	a
1300	-0.7533332	a
1301	-0.839106946	a
1302	4.492094189	a
1303	-0.088234459	a
1304	0.372234232	a
1305	1.167240569	a
1306	-0.228683983	a
1307	0.892739129	a
1308	0	a
1309	-0.837438446	a
1310	0	a
1311	-0.173907411	a
1312	-0.160479291	a
1313	2.292788302	a
1314	-0.241566215	a
1315	5.56107387	a
1316	-0.639638047	a
1317	0.798287049	a
1318	1.023435258	a
1319	0.453693701	a
1320	-0.008365673	a
1321	0.198404969	a
1322	-0.502128165	a
1323	0.144917483	a
1324	9.134065687	a
1325	0.572682377	a
1326	-0.728636877	a
1327	-0.913998555	a
1328	-0.738106947	a
1329	11.06709783	a
1330	-0.54441795	a
1331	-0.337027887	a
1332	3.967158053	a
1333	-0.85661075	a
1334	0.764474967	a
1335	0.790697531	a
1336	1.595732276	a
1337	0.829287248	a
1338	-0.59898327	a
1339	1.476250119	a
1340	-0.846040149	a
1341	0.388424279	a
1342	-0.190202914	a
1343	3.776244029	a
1344	1.172512463	a
1345	-0.423623979	a
1346	0.107167127	a
1347	-0.495626929	a
1348	-0.106532348	a
1349	-0.02488543	a
1350	-0.032856254	a
1351	3.603443509	a
1352	-0.969913529	a
1353	0.156290276	a
1354	-0.475802339	a
1355	-0.911556098	a
1356	0.378417688	a
1357	-0.829530011	a
1358	-0.520567345	a
1359	-0.099312152	a
1360	0.139149477	a
1361	0.261289369	a
1362	9.783536356	a
1363	-0.157993904	a
1364	0.122085128	a
1365	-0.221114866	a
1366	0.368555598	a
1367	0.374575377	a
1368	-0.421320825	a
1369	0.346433101	a
1370	-0.792280969	a
1371	-0.810519931	a
1372	19.91894337	a
1373	-0.881906273	a
1374	0.628364618	a
1375	-0.406153617	a
1376	-0.562612085	a
1377	0.373166868	a
1378	-0.547397888	a
1379	-0.364361433	a
1380	1.054571017	a
1381	0	a
1382	-0.847949311	a
1383	0.154625134	a
1384	4.78044392	a
1385	0.350276498	a
1386	0.641597167	a
1387	-0.644951764	a
1388	0.055383119	a
1389	3.397450494	a
1390	0.008034288	a
1391	0.917404233	a
1392	-0.212524745	a
1393	-0.428047845	a
1394	0.095881594	a
1395	2.755322378	a
1396	0.190605634	a
1397	-0.451855221	a
1398	0.168157364	a
1399	0.037262534	a
1400	-0.147835482	a
1401	-0.112803783	a
1402	-0.452804641	a
1403	-0.04617563	a
1404	-0.679364175	a
1405	-0.460137701	a
1406	-0.579039538	a
1407	-0.237087748	a
1408	0.511767007	a
1409	1.112403717	a
1410	0	a
1411	0.956049156	a
1412	-0.36573056	a
1413	0.219072993	a
1414	-0.387200036	a
1415	0.421515859	a
1416	14.80932781	a
1417	-0.118844495	a
1418	-0.958003928	a
1419	0.098044594	a
1420	-0.250480603	a
1421	0.402314633	a
1422	-0.262333382	a
1423	-0.074550598	a
1424	3.208506563	a
1425	-0.952209865	a
1426	-0.349601996	a
1427	-0.205702261	a
1428	-0.017371749	a
1429	-0.602906846	a
1430	7.430027616	a
1431	-0.644843564	a
1432	15.66487955	a
1433	-0.365274472	a
1434	1.5664771	a
1435	-0.288477153	a
1436	-0.110226531	a
1437	-0.000308069	a
1438	2.10808579	a
1439	-0.849457206	a
1440	5.919896934	a
1441	0.690522707	a
1442	0.039755909	a
1443	-0.749883036	a
1444	1.063414623	a
1445	1.826198225	a
1446	1.269561561	a
1447	-0.894270898	a
1448	1.744345541	a
1449	0.606788421	a
1450	1.278988411	a
1451	-0.833735562	a
1452	-0.168611409	a
1453	-0.844382598	a
1454	0.418800457	a
1455	0.188663689	a
1456	10.69649418	a
1457	-0.771472393	a
1458	-0.833763208	a
1459	0.295908406	a
1460	-0.480830435	a
1461	0	a
1462	2.092724434	a
1463	-0.891975288	a
1464	-0.707141092	a
1465	8.150734997	a
1466	0.383437933	a
1467	-0.750212884	a
1468	0.009600291	a
1469	-0.245336357	a
1470	0.808787053	a
1471	0	a
1472	-0.302964044	a
1473	0.377236874	a
1474	0.021753178	a
1475	0.082921455	a
1476	0	a
1477	0	a
1478	-0.325671915	a
1479	-0.457074203	a
1480	0	a
1481	0	a
1482	-0.471208923	a
1483	-0.64534142	a
1484	3.239199829	a
1485	1.451813258	a
1486	0	a
1487	0	a
1488	-0.4264157	a
1489	0	a
1490	0	a
1491	0	a
1492	-0.616578945	a
1493	9.446806886	a
1494	0.484934812	a
1495	2.345041351	a
1496	0.481888541	a
1497	-0.384382649	a
1498	0	a
1499	-0.05193137	a
1500	-0.18207208	a
1501	0.799108983	a
1502	5.658266362	a
1503	2.556174061	a
1504	-0.206759161	a
1505	-0.261902899	a
1506	-0.03262357	a
1507	0.681907138	a
1508	-0.484629875	a
1509	0.008185784	a
1510	1.321180319	a
1511	-0.535483574	a
1512	3.330138288	a
1513	-0.774847386	a
1514	1.152449177	a
1515	-0.316665383	a
1516	5.187368279	a
1517	0.293413346	a
1518	-0.934134448	a
1519	2.341425317	a
1520	0	a
1521	-0.301180273	a
1522	-0.013228212	a
1523	-0.053880974	a
1524	-0.905448747	a
1525	0.203594671	a
1526	0.244604231	a
1527	-0.953427257	a
1528	10.00431221	a
1529	-0.544182637	a
1530	-0.681527192	a
1531	-0.917917501	a
1532	-0.157674721	a
1533	-0.287007207	a
1534	0.842993019	a
1535	0.580262914	a
1536	0.097825702	a
1537	-0.950445434	a
1538	-0.179506881	a
1539	-0.533881362	a
1540	-0.941845355	a
1541	2.0025174	a
1542	0.130011048	a
1543	0.061751418	a
1544	-0.765242822	a
1545	1.686028689	a
1546	1.446056151	a
1547	0	a
1548	-0.638879374	a
1549	-0.330634072	a
1550	-0.378217687	a
1551	0.147373919	a
1552	-0.231890945	a
1553	0	a
1554	-0.396524934	a
1555	2.874964337	a
1556	0.704151282	a
1557	1.106508887	a
1558	-0.38061989	a
1559	0.640853366	a
1560	2.27199485	a
1561	0	a
1562	1.303886541	a
1563	-0.516794664	a
1564	0.261824157	a
1565	-0.295101154	a
1566	9.137916053	a
1567	-0.941709697	a
1568	-0.489745452	a
1569	-0.130315573	a
1570	-0.883787327	a
1571	-0.174332302	a
1572	-0.79108219	a
1573	5.576579821	a
1574	0.234237303	a
1575	-0.432739281	a
1576	-0.945291495	a
1577	1.213803737	a
1578	4.06178828	a
1579	0	a
1580	0.295198315	a
1581	-0.719967974	a
1582	0	a
1583	-0.232553492	a
1584	2.301936271	a
1585	-0.454021453	a
1586	0.168660091	a
1587	0	a
1588	16.73571696	a
1589	1.003736347	a
1590	0	a
1591	0	a
1592	-0.148633669	a
1593	0.859285793	a
1594	0.77818378	a
1595	0.618314474	a
1596	-0.808786828	a
1597	0	a
1598	-0.255567906	a
1599	-0.247376384	a
1600	1.598982128	a
1601	-0.000169484	a
1602	-0.049157418	a
1603	-0.235749352	a
1604	0.062086211	a
1605	-0.009366926	a
1606	-0.808338095	a
1607	2.66216844	a
1608	-0.472579146	a
1609	-0.626435941	a
1610	-0.171943768	a
1611	0.024542174	a
1612	1.736558623	a
1613	3.105880081	a
1614	2.109697297	a
1615	-0.047846518	a
1616	0.033422716	a
1617	3.997013133	a
1618	-0.739602494	a
1619	-0.056687518	a
1620	-0.074257203	a
1621	-0.475928485	a
1622	0.000484853	a
1623	-0.693948755	a
1624	0	a
1625	-0.249812727	a
1626	2.37674E-05	a
1627	-0.354712767	a
1628	0	a
1629	-0.471049841	a
1630	11.42926602	a
1631	0.12216845	a
1632	1.391854085	a
1633	-0.763824559	a
1634	0.48771114	a
1635	0.47117596	a
1636	-0.49861595	a
1637	-0.821113992	a
1638	-0.687132256	a
1639	-0.912936901	a
1640	2.267240383	a
1641	0.345524119	a
1642	13.54309962	a
1643	0.162398687	a
1644	0.052280196	a
1645	0.307291238	a
1646	2.705866854	a
1647	2.628271436	a
1648	-0.003862358	a
1649	-0.048553269	a
1650	0.042992098	a
1651	-0.922643076	a
1652	-0.341268971	a
1653	-0.413518385	a
1654	3.346463513	a
1655	3.350744517	a
1656	1.005681955	a
1657	-0.348952897	a
1658	-0.317466934	a
1659	-0.574617361	a
1660	0.13269696	a
1661	-0.506365823	a
1662	-0.809726201	a
1663	0.904003364	a
1664	-0.949881631	a
1665	12.45835212	a
1666	-0.678370094	a
1667	0.979174201	a
1668	28.53126615	a
1669	-0.802073677	a
1670	-0.708109307	a
1671	1.467412093	a
1672	0.565915201	a
1673	0	a
1674	-0.570998673	a
1675	-0.454730094	a
1676	0.676574412	a
1677	0.395294001	a
1678	-0.093776939	a
1679	-0.50726824	a
1680	0.528450943	a
1681	2.224987894	a
1682	-0.553907523	a
1683	0.177878319	a
1684	-0.913162411	a
1685	-0.128181805	a
1686	-0.911973311	a
1687	-0.459793932	a
1688	-0.480873004	a
1689	13.92392043	a
1690	0	a
1691	0	a
1692	0.065330326	a
1693	14.05863795	a
1694	-0.429043889	a
1695	0.039072299	a
1696	1.41945614	a
1697	7.389755169	a
1698	5.694918154	a
1699	0.067747525	a
1700	0.158377256	a
1701	-0.299082612	a
1702	1.445480391	a
1703	-0.805350163	a
1704	-0.1640843	a
1705	-0.835665167	a
1706	-0.964002444	a
1707	-0.083637834	a
1708	0.336220701	a
1709	0.150190206	a
1710	-0.902102821	a
1711	0	a
1712	0	a
1713	0	a
1714	-0.66311257	a
1715	-0.146496899	a
1716	-0.394875706	a
1717	0.314684293	a
1718	0.319354207	a
1719	0.007223647	a
1720	8.495775018	a
1721	-0.940441828	a
1722	0.096325119	a
1723	-0.785752198	a
1724	0	a
1725	0.623423407	a
1726	-0.717369964	a
1727	-0.681693812	a
1728	3.886783663	a
1729	3.455479272	a
1730	0.925184113	a
1731	0.065382266	a
1732	0.437977199	a
1733	1.31016607	a
1734	0.70926499	a
1735	-0.860622873	a
1736	0.889677013	a
1737	-0.572288955	a
1738	-0.539870875	a
1739	-0.345015396	a
1740	-0.772065071	a
1741	-0.273172858	a
1742	-0.367372501	a
1743	0.270208414	a
1744	0.275531415	a
1745	0.784172241	a
1746	-0.338938448	a
1747	-0.10593274	a
1748	0	a
1749	2.310347372	a
1750	0.884760289	a
1751	-0.093132765	a
1752	-0.005155774	a
1753	1.18834716	a
1754	-0.73742725	a
1755	0	a
1756	0	a
1757	0.888974167	a
1758	0	a
1759	-0.500957372	a
1760	4.037759326	a
1761	0	a
1762	-0.057728349	a
1763	-0.767586227	a
1764	-0.80660016	a
1765	-0.810857406	a
1766	-0.17813473	a
1767	-0.747694965	a
1768	0.654728782	a
1769	2.37106689	a
1770	0.068035777	a
1771	5.176616613	a
1772	-0.566997839	a
1773	0.986371409	a
1774	4.086680789	a
1775	-0.510238341	a
1776	0.206619557	a
1777	-0.598382289	a
1778	2.277633489	a
1779	-0.482825345	a
1780	13.5969007	a
1781	7.012907709	a
1782	0.239338963	a
1783	-0.395916687	a
1784	0.873540718	a
1785	-0.188843235	a
1786	0	a
1787	1.499749498	a
1788	-0.234740071	a
1789	-0.156739817	a
1790	1.484689757	a
1791	-0.706038362	a
1792	1.762236832	a
1793	-0.886597288	a
1794	1.616044107	a
1795	-0.929376499	a
1796	5.954064186	a
1797	-0.933548306	a
1798	0.025134543	a
1799	0	a
1800	0.267846971	a
1801	-0.535787223	a
1802	0.370756338	a
1803	-0.259347801	a
1804	-0.618904582	a
1805	-0.131248634	a
1806	1.353826229	a
1807	0.46910184	a
1808	2.217796284	a
1809	-0.316143537	a
1810	0.996262275	a
1811	-0.644433457	a
1812	1.126812377	a
1813	-0.778526837	a
1814	-0.432475105	a
1815	-0.496357414	a
1816	0	a
1817	-0.057120948	a
1818	2.419245426	a
1819	-0.689585386	a
1820	-0.037162001	a
1821	-0.064134926	a
1822	-0.716936066	a
1823	1.81572247	a
1824	-0.865877685	a
1825	0.708228748	a
1826	-0.732963797	a
1827	0.03579109	a
1828	-0.3731705	a
1829	0.188035268	a
1830	-0.092207906	a
1831	0.730206091	a
1832	1.891636041	a
1833	-0.890708243	a
1834	-0.901906432	a
1835	-0.669465048	a
1836	5.083344041	a
1837	0	a
1838	-0.475124819	a
1839	0.662226359	a
1840	-0.054200665	a
1841	-0.360264954	a
1842	15.97249381	a
1843	-0.737941602	a
1844	29.03814037	a
1845	-0.583255032	a
1846	0.013043223	a
1847	0	a
1848	28.41544454	a
1849	13.69216228	a
1850	3.895439343	a
1851	0.473868685	a
1852	-0.517248431	a
1853	0.28800071	a
1854	4.670407217	a
1855	0.046654011	a
1856	2.62663005	a
1857	2.091708135	a
1858	-0.083898524	a
1859	1.051867688	a
1860	-0.618392194	a
1861	2.357729154	a
1862	-0.323663808	a
1863	11.76278182	a
1864	-0.135597139	a
1865	2.089894096	a
1866	-0.35409072	a
1867	1.49159228	a
1868	-0.000761626	a
1869	-0.536267194	a
1870	0.429462897	a
1871	0	a
1872	-0.179833546	a
1873	0.014912897	a
1874	-0.226928482	a
1875	-0.540770129	a
1876	1.788790989	a
1877	0.183866837	a
1878	0.959341537	a
1879	1.347067412	a
1880	0.085257395	a
1881	-0.070163962	a
1882	2.62962012	a
1883	-0.050105251	a
1884	-0.329954432	a
1885	-0.397961868	a
1886	0.202263651	a
1887	0.517933157	a
1888	0.321290321	a
1889	-0.363216953	a
1890	7.452838834	a
1891	0.710443335	a
1892	0.512989945	a
1893	13.96787588	a
1894	-0.383873912	a
1895	0.124299637	a
1896	-0.165828998	a
1897	0.269607811	a
1898	8.831098332	a
1899	0.181443815	a
1900	5.255732018	a
1901	-0.413067161	a
1902	-0.545942465	a
1903	-0.128954235	a
1904	-0.811539615	a
1905	0.990536485	a
1906	-0.23023751	a
1907	0.556276798	a
1908	-0.306280804	a
1909	0.176612163	a
1910	-0.728650198	a
1911	1.534422067	a
1912	-0.892606991	a
1913	1.125290707	a
1914	0.12472865	a
1915	5.424866479	a
1916	-0.885777234	a
1917	0	a
1918	-0.124411145	a
1919	-0.180608446	a
1920	0.713068074	a
1921	-0.381772503	a
1922	-0.309653984	a
1923	1.415075988	a
1924	0.429056217	a
1925	0.381485378	a
1926	-0.812051308	a
1927	0.727716628	a
1928	1.138235003	a
1929	1.055251276	a
1930	0.394916028	a
1931	1.526164551	a
1932	0.78430908	a
1933	-0.908971535	a
1934	-0.158062909	a
1935	0	a
1936	0.130489337	a
1937	-0.506031481	a
1938	0.912739664	a
1939	-0.068023236	a
1940	-0.438548179	a
1941	-0.535222807	a
1942	0	a
1943	-0.487110777	a
1944	-0.349425658	a
1945	0.391103968	a
1946	0.007376388	a
1947	0	a
1948	0.078852266	a
1949	-0.574414481	a
1950	2.330966113	a
1951	2.254213679	a
1952	0	a
1953	0.204854877	a
1954	-0.549186503	a
1955	1.879988954	a
1956	-0.570537996	a
1957	0.060743747	a
1958	-0.426615209	a
1959	-0.520319216	a
1960	0.310036905	a
1961	-0.592470337	a
1962	-0.456636182	a
1963	5.138458038	a
1964	-0.577609883	a
1965	0	a
1966	0.001669311	a
1967	0.013389095	a
1968	-0.747678861	a
1969	-0.685223213	a
1970	-0.449327951	a
1971	4.912499292	a
1972	-0.499318843	a
1973	0.493275665	a
1974	0.777092977	a
1975	0.389244435	a
1976	-0.490018058	a
1977	-0.31371631	a
1978	31.11521849	a
1979	-0.544235716	a
1980	0.335800742	a
1981	-0.894494816	a
1982	-0.00609489	a
1983	-0.852027561	a
1984	0.198986071	a
1985	-0.479738447	a
1986	3.449925562	a
1987	-0.019463929	a
1988	-0.875742487	a
1989	-0.769726902	a
1990	-0.437229886	a
1991	-0.212358923	a
1992	5.652416218	a
1993	-0.763932938	a
1994	0	a
1995	0	a
1996	0.072250965	a
1997	-0.453495048	a
1998	0.811308351	a
1999	0.982550864	a
2000	1.768623149	a
2001	2.964699436	a
2002	0.100697723	a
2003	-0.008878076	a
2004	-0.019047231	a
2005	-0.649211478	a
2006	-0.211059647	a
2007	2.896077283	a
2008	-0.195189963	a
2009	8.847759347	a
2010	-0.863202521	a
2011	1.215378891	a
2012	-0.081019897	a
2013	0.386225003	a
2014	0	a
2015	-0.260245635	a
2016	4.469624748	a
2017	-0.243103293	a
2018	-0.919475735	a
2019	0.303322027	a
2020	-0.577650235	a
2021	2.568893533	a
2022	-0.591645245	a
2023	0.070793895	a
2024	-0.096510355	a
2025	-0.094813554	a
2026	-0.304593138	a
2027	4.229791347	a
2028	0.610993409	a
2029	-0.913294673	a
2030	0.284016927	a
2031	1.076136602	a
2032	23.63565181	a
2033	-0.820570912	a
2034	-0.115592025	a
2035	-0.379118403	a
2036	1.203974649	a
2037	0.109212595	a
2038	1.571333507	a
2039	-0.168642584	a
2040	1.936794755	a
2041	0	a
2042	-0.70747061	a
2043	-0.285614952	a
2044	-0.405472795	a
2045	0.473973613	a
2046	0.103141994	a
2047	13.73269219	a
2048	1.203209034	a
2049	0.055567955	a
2050	-0.331891282	a
2051	-0.627363576	a
2052	-0.309575675	a
2053	-0.154992481	a
2054	-0.853200754	a
2055	1.076209234	a
2056	-0.873725791	a
2057	0.333721651	a
2058	6.752746522	a
2059	-0.292634324	a
2060	1.131123821	a
2061	-0.468373719	a
2062	-0.374368254	a
2063	0.219707864	a
2064	3.240500559	a
2065	-0.080986367	a
2066	-0.537076945	a
2067	0.116821496	a
2068	-0.932678215	a
2069	0.073466139	a
2070	-0.881057063	a
2071	-0.186227015	a
2072	-0.499401465	a
2073	0.147412907	a
2074	-0.155642797	a
2075	-0.935359989	a
2076	0.186861981	a
2077	1.039333657	a
2078	0.986228324	a
2079	0.324041132	a
2080	5.029386845	a
2081	7.466974917	a
2082	-0.146737277	a
2083	0.083723433	a
2084	-0.632694286	a
2085	1.154909406	a
2086	-0.190914612	a
2087	-0.931399976	a
2088	0.0585964	a
2089	0.47103493	a
2090	0.83434339	a
2091	0.671671497	a
2092	10.82030638	a
2093	0	a
2094	0.471484812	a
2095	7.724520714	a
2096	0	a
2097	-0.903136706	a
2098	-0.555936485	a
2099	-0.441723692	a
2100	0	a
2101	-0.329382506	a
2102	-0.911759081	a
2103	0	a
2104	0.52808518	a
2105	-0.814415172	a
2106	1.209593411	a
2107	0	a
2108	0.655780238	a
2109	2.831609562	a
2110	0.249600945	a
2111	22.03402418	a
2112	5.825666241	a
2113	-0.790260049	a
2114	-0.76535753	a
2115	0.43942836	a
2116	-0.331186213	a
2117	0.0374487	a
2118	0.243369202	a
2119	0	a
2120	-0.339209745	a
2121	-0.38634305	a
2122	0.308475016	a
2123	1.11495265	a
2124	-0.545347429	a
2125	1.211739011	a
2126	0.300981911	a
2127	2.289849208	a
2128	-0.008701022	a
2129	-0.436685368	a
2130	-0.444620928	a
2131	0.466258312	a
2132	0.031409564	a
2133	0.158989422	a
2134	0.286926683	a
2135	0.312140924	a
2136	-0.759372555	a
2137	1.182112912	a
2138	0.172767702	a
2139	0.462912991	a
2140	0	a
2141	-0.14438539	a
2142	-0.344703351	a
2143	0.458115872	a
2144	4.983894301	a
2145	0.338085054	a
2146	-0.505840827	a
2147	-0.321109195	a
2148	0.249942226	a
2149	-0.114255824	a
2150	0.271373635	a
2151	-0.598839788	a
2152	-0.045021763	a
2153	-0.526569852	a
2154	6.713984078	a
2155	6.187264042	a
2156	-0.730013631	a
2157	-0.928320737	a
2158	1.084684675	a
2159	0.399995644	a
2160	0.168958174	a
2161	0.466772362	a
2162	-0.174263777	a
2163	1.941655005	a
2164	-0.617223483	a
2165	3.382861437	a
2166	0	a
2167	-0.937217743	a
2168	0.060988392	a
2169	6.337969026	a
2170	3.508425862	a
2171	0.885103098	a
2172	0.087383196	a
2173	0	a
2174	2.77997072	a
2175	1.50505407	a
2176	-0.226254376	a
2177	0.300272325	a
2178	-0.935491846	a
2179	3.306251928	a
2180	-0.866692869	a
2181	2.713875037	a
2182	0.261299442	a
2183	-0.908992979	a
2184	0.027922998	a
2185	2.133656279	a
2186	2.904396112	a
2187	-0.167544138	a
2188	0.461501373	a
2189	2.188114347	a
2190	-0.941786584	a
2191	0.293848282	a
2192	1.15792906	a
2193	4.630386904	a
2194	0.541669081	a
2195	0.070101835	a
2196	-0.164835502	a
2197	-0.708155126	a
2198	-0.527429198	a
2199	0.062034853	a
2200	1.943939739	a
2201	0.410505329	a
2202	-0.005189013	a
2203	0	a
2204	0.124601982	a
2205	0.497134647	a
2206	0.93966203	a
2207	5.088122452	a
2208	-0.797456445	a
2209	4.467160798	a
2210	3.324639765	a
2211	8.222008022	a
2212	-0.112945764	a
2213	-0.008665344	a
2214	1.805975616	a
2215	0.848262928	a
2216	0.087415329	a
2217	2.463394988	a
2218	-0.81114853	a
2219	0.860194822	a
2220	-0.230625977	a
2221	-0.481701522	a
2222	-0.321249135	a
2223	2.903534892	a
2224	1.796101168	a
2225	-0.355642946	a
2226	1.530371399	a
2227	-0.437367582	a
2228	2.68540436	a
2229	0	a
2230	-0.03887806	a
2231	1.289889586	a
2232	0.39029683	a
2233	1.937898087	a
2234	-0.913254738	a
2235	0.273247813	a
2236	-0.079517416	a
2237	-0.681193123	a
2238	-0.504026261	a
2239	0	a
2240	1.044536925	a
2241	-0.815206313	a
2242	-0.230735726	a
2243	-0.061020641	a
2244	-0.63700076	a
2245	-0.277438374	a
2246	3.474588643	a
2247	-0.962362365	a
2248	2.840490832	a
2249	-0.663433924	a
2250	0.104192484	a
2251	0.408380491	a
2252	0.292626788	a
2253	0	a
2254	0	a
2255	-0.195934677	a
2256	4.772764206	a
2257	-0.643366262	a
2258	1.592149479	a
2259	4.723671919	a
2260	1.539517734	a
2261	0	a
2262	-0.197616092	a
2263	0.450468865	a
2264	-0.250524594	a
2265	0.890255489	a
2266	0	a
2267	1.706669058	a
2268	1.752498118	a
2269	-0.339270319	a
2270	0	a
2271	-0.298860685	a
2272	0.062844792	a
2273	-0.361833839	a
2274	-0.564012422	a
2275	0	a
2276	3.048554709	a
2277	1.053187699	a
2278	-0.391006413	a
2279	-0.515881323	a
2280	0	a
2281	3.50857E-05	a
2282	-0.528739954	a
2283	4.952037568	a
2284	3.63000494	a
2285	-0.262988341	a
2286	0.041845172	a
2287	-0.852266083	a
2288	0.162092834	a
2289	-0.558540367	a
2290	-0.542056239	a
2291	-0.771334798	a
2292	2.472469757	a
2293	-0.484292444	a
2294	-0.023638477	a
2295	-0.816644497	a
2296	-0.437546778	a
2297	0.422703586	a
2298	-0.836030333	a
2299	-0.714241153	a
2300	-0.008529063	a
2301	1.497601377	a
2302	0.064691856	a
2303	-0.396025189	a
2304	1.218469765	a
2305	-0.917597221	a
2306	3.783533981	a
2307	-0.172074426	a
2308	-0.166467534	a
2309	-0.238501927	a
2310	-0.638847956	a
2311	-0.453004793	a
2312	-0.811367378	a
2313	1.046121021	a
2314	-0.425761362	a
2315	0	a
2316	2.94160166	a
2317	-0.032849391	a
2318	2.989937332	a
2319	5.82264516	a
2320	-0.823489988	a
2321	-0.895266672	a
2322	-0.581093167	a
2323	1.423890195	a
2324	0.42952542	a
2325	4.305506532	a
2326	-0.79440071	a
2327	2.193123834	a
2328	-0.485528165	a
2329	0.969350976	a
2330	0.609136238	a
2331	-0.723831617	a
2332	0.608136891	a
2333	0	a
2334	0.337548305	a
2335	-0.422420547	a
2336	5.804474194	a
2337	4.019142974	a
2338	-0.137225311	a
2339	-0.869317746	a
2340	0.079257092	a
2341	1.239569218	a
2342	0.011315217	a
2343	-0.752276904	a
2344	0.687199634	a
2345	0.622491484	a
2346	0.7260235	a
2347	-0.78620903	a
2348	0.363405045	a
2349	-0.453533655	a
2350	1.438355872	a
2351	0.07332713	a
2352	0	a
2353	-0.316352826	a
2354	-0.180822492	a
2355	0.173606723	a
2356	-0.779712912	a
2357	1.251164299	a
2358	-0.56660721	a
2359	-0.927533383	a
2360	4.314946025	a
2361	-0.743021687	a
2362	0.305764406	a
2363	0.730331408	a
2364	2.927042728	a
2365	1.833931584	a
2366	-0.717262428	a
2367	-0.60857714	a
2368	-0.047430159	a
2369	-0.790403838	a
2370	1.547748217	a
2371	-0.668724447	a
2372	-0.813457329	a
2373	-0.306468075	a
2374	9.330383933	a
2375	3.961621464	a
2376	-0.778482955	a
2377	-0.971677042	a
2378	6.904500939	a
2379	-0.018080183	a
2380	2.338801461	a
2381	-0.729223983	a
2382	-0.219474516	a
2383	-0.619430024	a
2384	-0.714512578	a
2385	0.617432181	a
2386	5.471543519	a
2387	-0.812438707	a
2388	-0.556713097	a
2389	-0.311979914	a
2390	0	a
2391	4.781124846	a
2392	-0.188847056	a
2393	6.682845584	a
2394	1.494228796	a
2395	0.129496866	a
2396	3.698314933	a
2397	0.340606521	a
2398	0.573888483	a
2399	4.819312263	a
2400	0.232263541	a
2401	0	a
2402	-0.499872994	a
2403	-0.022579979	a
2404	-0.090429679	a
2405	-0.361272349	a
2406	-0.425316443	a
2407	-0.370499705	a
2408	-0.29602018	a
2409	0.956182209	a
2410	0.115296492	a
2411	-0.21707653	a
2412	0.073486246	a
2413	-0.722098012	a
2414	2.282283156	a
2415	0.202374502	a
2416	0	a
2417	-0.786958939	a
2418	-0.461378981	a
2419	-0.867502701	a
2420	3.950108865	a
2421	-0.328846685	a
2422	0	a
2423	-0.60102151	a
2424	2.091638451	a
2425	7.197621681	a
2426	1.044515314	a
2427	-0.251052367	a
2428	8.54743E-05	a
2429	-0.157635114	a
2430	-0.070996674	a
2431	-0.667813798	a
2432	0.1530039	a
2433	-0.607653781	a
2434	3.487638362	a
2435	1.393009286	a
2436	0.7156228	a
2437	-0.623416938	a
2438	-0.324280363	a
2439	0	a
2440	1.699136037	a
2441	0	a
2442	-0.552630929	a
2443	0.846849983	a
2444	-0.43888518	a
2445	0	a
2446	-0.367044104	a
2447	-0.076527688	a
2448	0	a
2449	0	a
2450	-0.686551119	a
2451	0	a
2452	0.000182466	a
2453	0	a
2454	-0.118217091	a
2455	0.819011406	a
2456	0.5884241	a
2457	-0.112006081	a
2458	-0.479362458	a
2459	0	a
2460	0.123942204	a
2461	1.713786486	a
2462	-0.916117835	a
2463	-0.703770699	a
2464	-0.405963021	a
2465	-0.415566964	a
2466	0.114623649	a
2467	3.444052094	a
2468	1.054566121	a
2469	2.066668297	a
2470	-0.200891859	a
2471	-0.113542468	a
2472	-0.290282166	a
2473	9.220856322	a
2474	1.527459385	a
2475	-0.856564072	a
2476	0.510478544	a
2477	-0.761440788	a
2478	-0.285406239	a
2479	1.727842912	a
2480	0.543486384	a
2481	-0.429293883	a
2482	9.948183919	a
2483	1.15164929	a
2484	0.375252298	a
2485	-0.013197054	a
2486	11.96765721	a
2487	-0.200462453	a
2488	0.741927394	a
2489	0	a
2490	0.646067835	a
2491	-0.236525229	a
2492	8.172012973	a
2493	6.895447909	a
2494	8.35566592	a
2495	0.209521682	a
2496	0.826451615	a
2497	0.636385434	a
2498	-0.147009444	a
2499	0.580718733	a
2500	3.754994499	a
2501	1.441573914	a
2502	-0.587686404	a
2503	-0.108365488	a
2504	0	a
2505	0.255551262	a
2506	1.262798862	a
2507	0.963742849	a
2508	-0.31669242	a
2509	0.838893231	a
2510	3.40833918	a
2511	-0.485908177	a
2512	-0.781676536	a
2513	0.712810705	a
2514	0.021313767	a
2515	-0.130672873	a
2516	-0.439391672	a
2517	0.292519199	a
2518	0.871485298	a
2519	0	a
2520	0	a
2521	0.138681827	a
2522	-0.545311888	a
2523	1.215679749	a
2524	-0.277882864	a
2525	17.84332182	a
2526	1.142334362	a
2527	0.242997165	a
2528	0	a
2529	-0.830240634	a
2530	-0.548608907	a
2531	0.526386291	a
2532	-0.170735466	a
2533	3.12086772	a
2534	5.555556936	a
2535	1.077535191	a
2536	-0.894592283	a
2537	0.550189805	a
2538	7.293434351	a
2539	-0.436019173	a
2540	-0.901144886	a
2541	0.711802798	a
2542	0.709659653	a
2543	0	a
2544	0.011063374	a
2545	0.569109928	a
2546	-0.87625649	a
2547	-0.703278325	a
2548	13.70464412	a
2549	-0.196337497	a
2550	-0.671443084	a
2551	0.402886145	a
2552	0.603786354	a
2553	-0.170553831	a
2554	-0.496669304	a
2555	2.424710958	a
2556	6.527128726	a
2557	-0.828478798	a
2558	-0.299952821	a
2559	0.590192074	a
2560	2.711319572	a
2561	0.099727953	a
2562	11.32452341	a
2563	-0.838224947	a
2564	-0.43159275	a
2565	2.590612953	a
2566	-0.83426775	a
2567	-0.723186883	a
2568	19.79061394	a
2569	0.591330845	a
2570	1.508165835	a
2571	0.149589684	a
2572	-0.198976129	a
2573	0.306288343	a
2574	-0.193469634	a
2575	-0.492672522	a
2576	-0.744041617	a
2577	-0.358661635	a
2578	4.478485683	a
2579	-0.46555521	a
2580	2.244989873	a
2581	0.389407319	a
2582	2.557854954	a
2583	0.15759365	a
2584	-0.679288502	a
2585	-0.891592906	a
2586	0	a
2587	0	a
2588	0.28991348	a
2589	-0.548900614	a
2590	1.15893868	a
2591	0.884164295	a
2592	-0.502669568	a
2593	2.708715213	a
2594	3.527105891	a
2595	-0.943115353	a
2596	-0.516119956	a
2597	-0.636559763	a
2598	-0.096972448	a
2599	0.495027565	a
2600	4.207953209	a
2601	0.949555375	a
2602	-0.220463353	a
2603	3.017367694	a
2604	2.578706794	a
2605	1.370999597	a
2606	-0.807443317	a
2607	2.869687661	a
2608	-0.06863249	a
2609	0	a
2610	0.79155476	a
2611	-0.146418913	a
2612	11.79258627	a
2613	-0.183173218	a
2614	-0.165393114	a
2615	0	a
2616	0.371535671	a
2617	-0.260564331	a
2618	-0.515058215	a
2619	-0.473548356	a
2620	-0.413474632	a
2621	0	a
2622	0.116066595	a
2623	0.78062103	a
2624	-0.83331138	a
2625	0.028618759	a
2626	-0.74343372	a
2627	-0.461962253	a
2628	0.241028104	a
2629	-0.762613343	a
2630	0.913987413	a
2631	-0.230876638	a
2632	6.071261862	a
2633	-0.266873827	a
2634	-0.678785903	a
2635	0.277598411	a
2636	-0.193052633	a
2637	0.239670091	a
2638	1.660513687	a
2639	-0.042721369	a
2640	-0.100763517	a
2641	-0.553461163	a
2642	-0.336362009	a
2643	0.241272435	a
2644	-0.351992266	a
2645	-0.130568503	a
2646	4.124201307	a
2647	-0.065249635	a
2648	0.0619628	a
2649	5.627878343	a
2650	2.067477158	a
2651	5.12084894	a
2652	-0.033129342	a
2653	-0.795187858	a
2654	-0.140930066	a
2655	1.49688202	a
2656	0.159165358	a
2657	0.154170471	a
2658	-0.008943043	a
2659	-0.370660479	a
2660	-0.458494331	a
2661	-0.814304109	a
2662	0.122456549	a
2663	0.31412615	a
2664	1.715245372	a
2665	-0.000153456	a
2666	-0.018354589	a
2667	-0.031386385	a
2668	0.217602735	a
2669	-0.853311634	a
2670	1.540680302	a
2671	-0.907950275	a
2672	0.323047864	a
2673	0.295806804	a
2674	0.495816997	a
2675	0.075029797	a
2676	0.630732175	a
2677	2.36314E-05	a
2678	0.893831489	a
2679	0.850266294	a
2680	-0.346913986	a
2681	-0.545978101	a
2682	0.102847438	a
2683	-0.89989349	a
2684	0.005869919	a
2685	0.052073007	a
2686	-0.921171585	a
2687	-0.057921096	a
2688	7.34313761	a
2689	-0.508799195	a
2690	-0.171883193	a
2691	-0.788730051	a
2692	0	a
2693	-0.745481692	a
2694	-0.265464755	a
2695	0	a
2696	0.152988786	a
2697	-0.491271452	a
2698	-0.000311562	a
2699	-0.494568026	a
2700	2.946866588	a
2701	-0.097291658	a
2702	0.291525296	a
2703	8.709991616	a
2704	0.532671643	a
2705	-0.79605217	a
2706	-0.548102746	a
2707	-0.024756632	a
2708	-0.89931109	a
2709	0.228810026	a
2710	0.756050849	a
2711	0.010874481	a
2712	-0.052707931	a
2713	0	a
2714	0.326239645	a
2715	0.120228735	a
2716	0.134647895	a
2717	-0.74277708	a
2718	1.868986666	a
2719	0.010388093	a
2720	0.38748598	a
2721	14.17465904	a
2722	-0.754450186	a
2723	6.087400984	a
2724	-0.527298739	a
2725	2.8531801	a
2726	-0.389978558	a
2727	-0.57892545	a
2728	-0.961181012	a
2729	0.086895789	a
2730	2.080448171	a
2731	2.839644516	a
2732	0.042196641	a
2733	0.581765009	a
2734	0.643467949	a
2735	-0.341589875	a
2736	0	a
2737	-0.107958091	a
2738	-0.27515173	a
2739	0.206108047	a
2740	-0.443574059	a
2741	0.205465864	a
2742	-0.896280518	a
2743	-0.090398015	a
2744	-0.564169675	a
2745	0.404221354	a
2746	-0.519108863	a
2747	0.701065888	a
2748	-0.874767295	a
2749	0.096626557	a
2750	-0.405267715	a
2751	0	a
2752	-0.844292424	a
2753	-0.874768397	a
2754	0	a
2755	-0.590695428	a
2756	0.423790185	a
2757	1.514487105	a
2758	-0.237685253	a
2759	0.055652463	a
2760	-0.360759784	a
2761	0.212623557	a
2762	-0.30033041	a
2763	0	a
2764	-0.730388748	a
2765	2.45133205	a
2766	1.375724541	a
2767	-6.66816E-05	a
2768	-0.492586614	a
2769	0.295880076	a
2770	-0.460231142	a
2771	0.084626697	a
2772	-0.882039301	a
2773	-0.640004428	a
2774	-0.889675144	a
2775	14.20113237	a
2776	-0.218991834	a
2777	0.105728824	a
2778	0.672645687	a
2779	0.345188347	a
2780	-0.854005967	a
2781	0.65101539	a
2782	-0.319840861	a
2783	-0.415273523	a
2784	-0.960337691	a
2785	-0.264499633	a
2786	-0.544198792	a
2787	-0.964930923	a
2788	-0.441686943	a
2789	-0.768460543	a
2790	0.441379394	a
2791	1.042221684	a
2792	0.034923113	a
2793	0.739206214	a
2794	0.196415429	a
2795	0.558895107	a
2796	0.000595671	a
2797	-0.691189267	a
2798	-0.434240468	a
2799	0.008925344	a
2800	0.133698874	a
2801	2.00100999	a
2802	-0.483526894	a
2803	-0.468249834	a
2804	0.774987206	a
2805	0.218016683	a
2806	-0.014114256	a
2807	0.489240709	a
2808	11.97657805	a
2809	0.640747216	a
2810	0.059689175	a
2811	0.576867767	a
2812	-0.294109579	a
2813	-0.247455809	a
2814	2.217258493	a
2815	5.345278233	a
2816	3.646823359	a
2817	-0.115366067	a
2818	-0.343573843	a
2819	0.526838725	a
2820	-0.768397523	a
2821	-0.041029677	a
2822	-0.072861899	a
2823	8.918979143	a
2824	0.731138455	a
2825	-0.080296358	a
2826	-0.590338407	a
2827	-0.852486463	a
2828	-0.743836237	a
2829	-0.773548805	a
2830	-0.328252927	a
2831	-0.117652271	a
2832	-0.841693147	a
2833	-0.255925678	a
2834	-0.483928	a
2835	-0.832405826	a
2836	-0.305814544	a
2837	1.674054259	a
2838	2.083481375	a
2839	0.028770815	a
2840	-0.014196468	a
2841	0.117452375	a
2842	0	a
2843	2.751768085	a
2844	1.080467994	a
2845	-0.154698192	a
2846	-0.786557427	a
2847	0.280916793	a
2848	1.021594591	a
2849	0.444841382	a
2850	-0.632904728	a
2851	0.693299333	a
2852	0	a
2853	-0.374450889	a
2854	5.136731221	a
2855	0.7703055	a
2856	0.188239738	a
2857	-0.372508572	a
2858	-0.677038745	a
2859	11.54210808	a
2860	-0.385174994	a
2861	-0.421744428	a
2862	0.251096218	a
2863	-0.195253795	a
2864	-0.563618241	a
2865	0.524100102	a
2866	-0.55613668	a
2867	-0.499417997	a
2868	2.328513957	a
2869	-0.488225101	a
2870	0.290969312	a
2871	0.457284036	a
2872	6.913291085	a
2873	0.102374615	a
2874	-0.712194681	a
2875	-0.887400057	a
2876	-0.449167938	a
2877	5.37723835	a
2878	0.652324163	a
2879	1.102313208	a
2880	-0.492973737	a
2881	3.178906765	a
2882	1.415228889	a
2883	0.222240215	a
2884	0.131303962	a
2885	-0.898255457	a
2886	-0.436816185	a
2887	2.928444809	a
2888	21.91806922	a
2889	-0.513888063	a
2890	7.415601723	a
2891	-0.810145801	a
2892	7.943574428	a
2893	0.531741442	a
2894	5.38764265	a
2895	0.098811317	a
2896	0	a
2897	0.608066171	a
2898	-0.187820757	a
2899	0.863773731	a
2900	-0.36919282	a
2901	0.907463393	a
2902	-0.800780132	a
2903	0.002618568	a
2904	6.68982055	a
2905	-0.033904969	a
2906	0.56087459	a
2907	-0.21738332	a
2908	0.099722541	a
2909	-0.435625615	a
2910	1.640854399	a
2911	-0.938209866	a
2912	-0.400505491	a
2913	0.402262568	a
2914	13.92872404	a
2915	0.181601006	a
2916	0.727984768	a
2917	0.405114681	a
2918	-0.435249594	a
2919	-0.507909982	a
2920	2.743730514	a
2921	0.342110511	a
2922	-0.507507411	a
2923	1.218511706	a
2924	0.634294494	a
2925	2.720085543	a
2926	0.322591748	a
2927	-0.578496825	a
2928	-0.318493812	a
2929	-0.515816879	a
2930	0.205700944	a
2931	-0.023539566	a
2932	4.812077575	a
2933	1.752130002	a
2934	-0.625555044	a
2935	-0.858478075	a
2936	1.288475714	a
2937	9.644385977	a
2938	0.654549508	a
2939	-0.953602041	a
2940	-0.365704193	a
2941	0.065542587	a
2942	-0.471992001	a
2943	8.714036142	a
2944	-0.24159273	a
2945	-0.347219176	a
2946	1.411716039	a
2947	0.024996227	a
2948	1.526583237	a
2949	4.194829064	a
2950	1.268987531	a
2951	0	a
2952	-0.440214814	a
2953	-0.752357636	a
2954	2.323578623	a
2955	10.08384941	a
2956	1.867618737	a
2957	-0.56306285	a
2958	6.685974698	a
2959	0	a
2960	-0.38692262	a
2961	1.499312066	a
2962	-0.002879344	a
2963	-0.932224826	a
2964	-0.114432942	a
2965	-0.722495596	a
2966	0.014998411	a
2967	-0.52018599	a
2968	-0.006115384	a
2969	0.231051854	a
2970	0.80542541	a
2971	0.016815923	a
2972	0.020546736	a
2973	-0.522579619	a
2974	-0.719714189	a
2975	0.075008764	a
2976	2.406853417	a
2977	2.161598302	a
2978	1.267873929	a
2979	0.360652255	a
2980	0.046709021	a
2981	-0.574846289	a
2982	-0.698439413	a
2983	0	a
2984	-0.327729614	a
2985	-0.227359782	a
2986	-0.288733907	a
2987	-0.666007532	a
2988	-0.495053064	a
2989	7.078885367	a
2990	10.1562509	a
2991	2.57859808	a
2992	0.419446624	a
2993	1.159259561	a
2994	-0.062971141	a
2995	-0.589572855	a
2996	-0.940493147	a
2997	-0.615675193	a
2998	0.812369048	a
2999	0.15848653	a
3000	-0.389909693	a

==> new arxiv/fig/reward-after-repair.txt <==
x y
1	0.957608623
2	1.171303783
3	1.213852331
4	1.262459668
5	1.417845944
6	1.51789604
7	1.588431789
8	1.65774357
9	1.663303395
10	1.716049063
11	1.741346848
12	1.770379172
13	1.802994363
14	1.807604329
15	1.811097632
16	1.833004228
17	1.840561554
18	1.844223633
19	1.886744931
20	1.927049051
21	1.966000999
22	1.971051706
23	2.039262475
24	2.056042101
25	2.070087107
26	2.071653621
27	2.109310952
28	2.117884961
29	2.152480518
30	2.184188437
31	2.203626025
32	2.211396891
33	2.239881278
34	2.241999129
35	2.277120277
36	2.291549361
37	2.303888695
38	2.309007204
39	2.328055858
40	2.338665206
41	2.343753548
42	2.399081731
43	2.410175099
44	2.421112726
45	2.437298262
46	2.443414012
47	2.452192144
48	2.476008754
49	2.492426827
50	2.526332746
51	2.590226852
52	2.64878964
53	2.678589564
54	2.698758469
55	2.721449625
56	2.734119203
57	2.754531917
58	2.759384752
59	2.764137263
60	2.7828341
61	2.797811472
62	2.838684438
63	2.857727084
64	2.866336499
65	2.897348196
66	2.902181418
67	2.902963129
68	2.911644066
69	2.911899283
70	2.914713045
71	2.9321204
72	2.958896079
73	2.995388619
74	2.997573778
75	3.06292483
76	3.069204911
77	3.094446104
78	3.103914726
79	3.110011875
80	3.121032074
81	3.123817808
82	3.137181864
83	3.154965484
84	3.158166952
85	3.162649675
86	3.202794842
87	3.23245927
88	3.239148283
89	3.257640655
90	3.258066325
91	3.259624376
92	3.320683119
93	3.321803723
94	3.340003417
95	3.342074921
96	3.352380196
97	3.364601869
98	3.366481896
99	3.394976783
100	3.42458514
101	3.433035384
102	3.438534143
103	3.452244897
104	3.520570614
105	3.528624431
106	3.532575225
107	3.548060805
108	3.596395037
109	3.597647885
110	3.610935664
111	3.643171825
112	3.694843846
113	3.729265425
114	3.781826554
115	3.787964386
116	3.796437549
117	3.796856104
118	3.807546563
119	3.836309717
120	3.844553701
121	3.844867674
122	3.856646822
123	3.888891745
124	3.921369358
125	3.977252769
126	3.994560366
127	4.012850291
128	4.034180948
129	4.036022515
130	4.037010557
131	4.081520237
132	4.085889248
133	4.100437148
134	4.116214307
135	4.150800348
136	4.157955572
137	4.166259318
138	4.184138881
139	4.21359691
140	4.21581485
141	4.251204841
142	4.259857162
143	4.272973679
144	4.276499085
145	4.279597365
146	4.289392322
147	4.291108951
148	4.336010071
149	4.3912058
150	4.401336632
151	4.410374991
152	4.416748674
153	4.417053971
154	4.450514178
155	4.457744784
156	4.470137419
157	4.475530161
158	4.507958039
159	4.509343872
160	4.521464638
161	4.544065438
162	4.552202983
163	4.554296785
164	4.597883717
165	4.617873609
166	4.617885211
167	4.618548943
168	4.639241065
169	4.647237507
170	4.671181293
171	4.67817822
172	4.688772276
173	4.69026669
174	4.724801326
175	4.73029862
176	4.73694836
177	4.760190269
178	4.780381769
179	4.822477701
180	4.847460154
181	4.858785715
182	4.865548239
183	4.87048294
184	4.898883832
185	4.907180684
186	4.909091123
187	4.937093118
188	4.964421444
189	4.975498204
190	4.997806106
191	5.007089917
192	5.060834643
193	5.070673074
194	5.08003234
195	5.094755384
196	5.112470914
197	5.123123681
198	5.154187977
199	5.169378164
200	5.174383141
201	5.191437751
202	5.199485967
203	5.203733166
204	5.240253769
205	5.246168357
206	5.259620957
207	5.269695108
208	5.28888334
209	5.288892743
210	5.296556072
211	5.323327436
212	5.353205812
213	5.36447146
214	5.368522448
215	5.378020273
216	5.405878194
217	5.433029519
218	5.454592302
219	5.478394674
220	5.496907698
221	5.503856937
222	5.504659484
223	5.522214847
224	5.526813584
225	5.57910564
226	5.580126708
227	5.597319802
228	5.610562346
229	5.621636211
230	5.644610575
231	5.652300992
232	5.678826377
233	5.683629419
234	5.700457323
235	5.743652331
236	5.743665088
237	5.745901358
238	5.762457607
239	5.811771931
240	5.830276937
241	5.837335643
242	5.848178091
243	5.850716348
244	5.864267947
245	5.910687186
246	5.926138338
247	5.94554055
248	5.952324817
249	5.953053976
250	5.960659826
251	5.981557353
252	5.994481198
253	6.004955345
254	6.022052672
255	6.030216624
256	6.03217524
257	6.033549498
258	6.034195558
259	6.042998434
260	6.075603632
261	6.101985261
262	6.112340547
263	6.127138568
264	6.14255044
265	6.175451856
266	6.232821601
267	6.257106317
268	6.301014327
269	6.323934719
270	6.335982869
271	6.337407556
272	6.356180415
273	6.360915784
274	6.369089264
275	6.38602394
276	6.402223121
277	6.431636007
278	6.445931957
279	6.473780843
280	6.486694964
281	6.494755692
282	6.496591286
283	6.499539723
284	6.51241646
285	6.514459649
286	6.520582488
287	6.526984102
288	6.528586172
289	6.559900246
290	6.571680283
291	6.572764984
292	6.586359926
293	6.595596895
294	6.598344143
295	6.608611442
296	6.611793614
297	6.624637533
298	6.636820859
299	6.647280138
300	6.647929823
301	6.65600911
302	6.663672808
303	6.665175289
304	6.700100223
305	6.710100683
306	6.741418505
307	6.742466259
308	6.787348829
309	6.798172876
310	6.807260875
311	6.822963233
312	6.839352818
313	6.839694311
314	6.865091753
315	6.888313879
316	6.900954116
317	6.902909339
318	6.911897332
319	6.912093155
320	6.919207692
321	6.933762126
322	6.952388112
323	6.953301948
324	6.969199784
325	6.96994825
326	6.998958867
327	7.026142877
328	7.032306194
329	7.106310934
330	7.126102918
331	7.170823066
332	7.188483896
333	7.193642151
334	7.233519276
335	7.239397578
336	7.265944278
337	7.27690799
338	7.293828073
339	7.318679843
340	7.318720908
341	7.330826007
342	7.334201466
343	7.370127018
344	7.380962166
345	7.424280887
346	7.429842927
347	7.431914252
348	7.451383273
349	7.456078941
350	7.461580639
351	7.464395292
352	7.466451542
353	7.469339163
354	7.523803147
355	7.530263429
356	7.536563835
357	7.553970347
358	7.621831459
359	7.64614601
360	7.650564544
361	7.651333713
362	7.656118342
363	7.660389995
364	7.678244713
365	7.687104691
366	7.710668774
367	7.715936081
368	7.761227367
369	7.768822811
370	7.776715531
371	7.778358936
372	7.816901279
373	7.822469959
374	7.823603912
375	7.835546293
376	7.838404658
377	7.855174762
378	7.858950143
379	7.872043965
380	7.886926248
381	7.894404383
382	7.897598303
383	7.992301128
384	8.001282216
385	8.015744567
386	8.02022517
387	8.029420996
388	8.056513787
389	8.088867976
390	8.09912148
391	8.102669389
392	8.11999238
393	8.122198928
394	8.12827266
395	8.142668208
396	8.147551533
397	8.182704544
398	8.201022288
399	8.206388155
400	8.216340566
401	8.234104156
402	8.242078408
403	8.263024724
404	8.264214902
405	8.281553904
406	8.286925327
407	8.339101458
408	8.342765589
409	8.399191884
410	8.421498641
411	8.432225116
412	8.458844048
413	8.471940114
414	8.481950105
415	8.522657023
416	8.569736052
417	8.572250041
418	8.589882633
419	8.70197265
420	8.707018489
421	8.734419599
422	8.743301903
423	8.74776454
424	8.75008208
425	8.757125765
426	8.777566682
427	8.797583136
428	8.805524175
429	8.825088578
430	8.838401097
431	8.842597238
432	8.854786784
433	8.871771699
434	8.880191305
435	8.886346095
436	8.888038264
437	8.891829496
438	8.93772324
439	8.944952977
440	8.945966163
441	8.954467978
442	8.959308074
443	8.963363274
444	8.983874428
445	8.984150078
446	9.000708114
447	9.002120191
448	9.022159827
449	9.023332427
450	9.042125462
451	9.047325054
452	9.064856332
453	9.110216661
454	9.141080706
455	9.181021559
456	9.205877476
457	9.220394331
458	9.247154267
459	9.271711366
460	9.272982384
461	9.281033034
462	9.300595928
463	9.340587849
464	9.361267346
465	9.361769176
466	9.380721398
467	9.405796554
468	9.431078055
469	9.463425295
470	9.481723255
471	9.537003488
472	9.55833411
473	9.564855568
474	9.567486014
475	9.61426873
476	9.670875909
477	9.679050948
478	9.685057421
479	9.715308469
480	9.722352856
481	9.729655356
482	9.750575713
483	9.754347302
484	9.755808596
485	9.762534761
486	9.766103751
487	9.766149359
488	9.787177663
489	9.801060713
490	9.80819762
491	9.811560384
492	9.81892935
493	9.822906468
494	9.869743462
495	9.884664405
496	9.901191427
497	9.913360711
498	9.918120116
499	9.967023048
500	9.969640984
501	9.971460748
502	9.989156054
503	9.998129774
504	10.00450108
505	10.00606395
506	10.01100026
507	10.01221323
508	10.01524717
509	10.0430782
510	10.0511698
511	10.07913003
512	10.08131549
513	10.0893203
514	10.09403152
515	10.15587465
516	10.20970378
517	10.26338696
518	10.27118735
519	10.27123111
520	10.27382434
521	10.28223923
522	10.31009182
523	10.31459647
524	10.32349703
525	10.32385132
526	10.35521698
527	10.35666608
528	10.43392516
529	10.44082455
530	10.46486317
531	10.47293949
532	10.47773139
533	10.50752539
534	10.51995308
535	10.52615031
536	10.52823105
537	10.53641437
538	10.55243094
539	10.59089544
540	10.60200462
541	10.64035347
542	10.67220762
543	10.68272996
544	10.69193826
545	10.6922024
546	10.70435543
547	10.73024883
548	10.74545432
549	10.76190286
550	10.77589943
551	10.77671402
552	10.77797704
553	10.78392914
554	10.78861384
555	10.79319679
556	10.80594049
557	10.8417173
558	10.88820391
559	10.88841479
560	10.90075139
561	10.9047027
562	10.91028969
563	10.92442776
564	10.94992881
565	10.96630914
566	10.96747349
567	10.99629718
568	10.99836913
569	10.99917042
570	11.05700634
571	11.0633054
572	11.10787496
573	11.1305187
574	11.1383501
575	11.19244408
576	11.1965961
577	11.22166467
578	11.27442626
579	11.29151114
580	11.32683079
581	11.33884426
582	11.34767231
583	11.36140165
584	11.38231566
585	11.38877034
586	11.40399347
587	11.40832084
588	11.4173343
589	11.4953913
590	11.50575565
591	11.52018736
592	11.55113959
593	11.5512444
594	11.5596028
595	11.56201614
596	11.5662482
597	11.58583387
598	11.62564562
599	11.63230776
600	11.64304554
601	11.66212512
602	11.69774691
603	11.7100765
604	11.72127666
605	11.72681172
606	11.73458941
607	11.75693863
608	11.80194634
609	11.87062846
610	11.90336959
611	11.94643417
612	11.96676114
613	11.99972038
614	12.03403696
615	12.04554579
616	12.05393529
617	12.10618335
618	12.18190688
619	12.18254863
620	12.18560004
621	12.22333108
622	12.24314274
623	12.2521217
624	12.28080508
625	12.31620527
626	12.37280401
627	12.39889361
628	12.40455986
629	12.40775364
630	12.43114199
631	12.44055159
632	12.46944171
633	12.47602757
634	12.492736
635	12.53563829
636	12.55943042
637	12.56635883
638	12.57543403
639	12.59000755
640	12.60020796
641	12.61253758
642	12.61472884
643	12.6305303
644	12.71972259
645	12.7319421
646	12.73916084
647	12.74391208
648	12.76324668
649	12.78654043
650	12.78656777
651	12.806253
652	12.80861539
653	12.81725385
654	12.83409445
655	12.84239617
656	12.86011843
657	12.8650343
658	12.86622264
659	12.88302993
660	12.8845438
661	12.88729948
662	12.91642324
663	12.92496879
664	12.93214141
665	12.93755154
666	12.94398022
667	12.94754937
668	12.96205425
669	12.98718533
670	12.99578272
671	13.01381703
672	13.01811105
673	13.03013936
674	13.03058279
675	13.03723608
676	13.13932526
677	13.14438034
678	13.16354089
679	13.18893894
680	13.21857445
681	13.24015303
682	13.30163427
683	13.31407399
684	13.31617591
685	13.32940963
686	13.33918749
687	13.35003036
688	13.35815982
689	13.39498433
690	13.40823271
691	13.41876959
692	13.47332268
693	13.47599434
694	13.51409625
695	13.51693441
696	13.53409599
697	13.54681836
698	13.55577567
699	13.55999628
700	13.61171754
701	13.62924475
702	13.66160533
703	13.6812851
704	13.70345777
705	13.76213467
706	13.77809285
707	13.77965534
708	13.78723701
709	13.79104619
710	13.79905916
711	13.80132031
712	13.80464203
713	13.86401114
714	13.86756487
715	13.93656738
716	13.97301542
717	13.99462199
718	13.99513549
719	14.00580059
720	14.03835577
721	14.0620228
722	14.12140208
723	14.17568075
724	14.1835202
725	14.22404903
726	14.23693101
727	14.24482474
728	14.24947842
729	14.25660349
730	14.29672929
731	14.30785091
732	14.31082376
733	14.34754949
734	14.35867901
735	14.38805339
736	14.40626209
737	14.42749863
738	14.42906478
739	14.43105466
740	14.45250634
741	14.47238364
742	14.48194635
743	14.50451587
744	14.52430116
745	14.52724774
746	14.5706523
747	14.67955174
748	14.69955665
749	14.74232942
750	14.78816019
751	14.85683484
752	14.87128273
753	14.87432236
754	14.92599995
755	14.97219742
756	14.97899453
757	14.98549861
758	14.98678783
759	14.99362181
760	15.01415796
761	15.01878357
762	15.0249103
763	15.06446914
764	15.06778689
765	15.08545371
766	15.0952161
767	15.09820618
768	15.11125851
769	15.13920389
770	15.1394488
771	15.1714048
772	15.20597485
773	15.23223935
774	15.26987267
775	15.27149364
776	15.27166921
777	15.2830507
778	15.28496649
779	15.35551715
780	15.43735677
781	15.47208591
782	15.48498425
783	15.48653573
784	15.51191153
785	15.52916089
786	15.58601289
787	15.58803719
788	15.61134176
789	15.62326156
790	15.63529145
791	15.65211796
792	15.66070586
793	15.66838593
794	15.67443879
795	15.72458318
796	15.73167942
797	15.73582391
798	15.79181849
799	15.84789292
800	15.86442196
801	15.88361062
802	15.89811945
803	15.96644208
804	15.98565223
805	16.01017203
806	16.02411793
807	16.03566919
808	16.04568652
809	16.09867853
810	16.14541946
811	16.14722212
812	16.15092672
813	16.15604602
814	16.22220641
815	16.23978032
816	16.26098116
817	16.26184948
818	16.26444114
819	16.26655891
820	16.29571314
821	16.29668447
822	16.30935013
823	16.34953065
824	16.35872209
825	16.35983044
826	16.37754708
827	16.46558767
828	16.46654418
829	16.51070041
830	16.53560886
831	16.54020232
832	16.5755467
833	16.59180751
834	16.62939845
835	16.6335528
836	16.6471162
837	16.6484672
838	16.66552917
839	16.67194998
840	16.6757725
841	16.67718073
842	16.71059686
843	16.72128679
844	16.72756517
845	16.75386284
846	16.75911145
847	16.79448844
848	16.82227592
849	16.83450195
850	16.86279616
851	16.92187686
852	16.92730626
853	16.95776574
854	16.96214628
855	16.96979095
856	16.98423798
857	16.99373475
858	17.04619952
859	17.07481756
860	17.09903984
861	17.11369814
862	17.1177822
863	17.12580735
864	17.15410128
865	17.16895163
866	17.18420936
867	17.19030285
868	17.19616086
869	17.19889055
870	17.22095586
871	17.23421558
872	17.23467658
873	17.24705831
874	17.26874604
875	17.27130216
876	17.28106484
877	17.28536044
878	17.30421041
879	17.30442158
880	17.37787601
881	17.37918284
882	17.37989316
883	17.39366314
884	17.39501993
885	17.43917495
886	17.44364316
887	17.48931491
888	17.49012979
889	17.51089371
890	17.52398381
891	17.55328416
892	17.64467572
893	17.64768871
894	17.72378464
895	17.74655243
896	17.82942081
897	17.83436652
898	17.84403663
899	17.90184081
900	17.96137599
901	17.96847655
902	17.99581139
903	18.0213006
904	18.02639544
905	18.05397559
906	18.06448115
907	18.1156481
908	18.1194849
909	18.13240918
910	18.16789182
911	18.17058323
912	18.22106844
913	18.22610071
914	18.22949304
915	18.29065142
916	18.30508906
917	18.33170902
918	18.34786697
919	18.35195174
920	18.35214076
921	18.36594988
922	18.37133778
923	18.37631092
924	18.38466074
925	18.39496469
926	18.41665774
927	18.43621647
928	18.43970284
929	18.45870601
930	18.48358353
931	18.49804987
932	18.55521657
933	18.57334859
934	18.5963793
935	18.67349976
936	18.70536523
937	18.7153854
938	18.72930333
939	18.74960906
940	18.76308073
941	18.76362838
942	18.77957232
943	18.81150106
944	18.82609318
945	18.86591987
946	18.87159948
947	18.87581304
948	18.88709591
949	18.89507165
950	18.90950755
951	18.95079365
952	18.96539879
953	18.98963553
954	19.00244109
955	19.05010219
956	19.102074
957	19.10711793
958	19.17970778
959	19.19791754
960	19.19886609
961	19.25955201
962	19.30187
963	19.3354853
964	19.34027594
965	19.38273304
966	19.38387916
967	19.39936405
968	19.40734652
969	19.43574914
970	19.49681451
971	19.50393018
972	19.51761084
973	19.52893742
974	19.52980423
975	19.5684792
976	19.57346875
977	19.581981
978	19.58733871
979	19.59862333
980	19.61753145
981	19.61900802
982	19.65609487
983	19.6882162
984	19.70120813
985	19.73849336
986	19.7544677
987	19.76153573
988	19.7803363
989	19.78818561
990	19.84787979
991	19.86902031
992	19.8842404
993	19.91660622
994	19.9182864
995	19.92247374
996	19.92915385
997	19.9401352
998	19.9920822
999	20.01163638
1000	20.01478952
1001	20.01872992
1002	20.02479455
1003	20.12324022
1004	20.13152693
1005	20.15655229
1006	20.17456017
1007	20.17687887
1008	20.17734056
1009	20.18646329
1010	20.19757401
1011	20.21593891
1012	20.27373491
1013	20.27887079
1014	20.29347401
1015	20.3139489
1016	20.31759549
1017	20.37826451
1018	20.3966508
1019	20.40327015
1020	20.4367582
1021	20.45497381
1022	20.45945141
1023	20.46715452
1024	20.47390998
1025	20.47659709
1026	20.48907673
1027	20.49038323
1028	20.50514139
1029	20.5099924
1030	20.5148646
1031	20.54943797
1032	20.55065092
1033	20.59242983
1034	20.6057733
1035	20.62074585
1036	20.62685295
1037	20.65590131
1038	20.65603864
1039	20.65775581
1040	20.72581132
1041	20.74432767
1042	20.83533848
1043	20.84352379
1044	20.86418618
1045	20.93944163
1046	20.94966282
1047	20.95379602
1048	20.96934974
1049	20.98321977
1050	21.01495498
1051	21.04606913
1052	21.08905088
1053	21.10891776
1054	21.1105212
1055	21.13726179
1056	21.14218353
1057	21.17188386
1058	21.17617006
1059	21.18464917
1060	21.19354539
1061	21.29186656
1062	21.33011878
1063	21.33188063
1064	21.33233886
1065	21.33461774
1066	21.34026888
1067	21.41953642
1068	21.42241757
1069	21.45157286
1070	21.45474255
1071	21.47412041
1072	21.50157292
1073	21.52564125
1074	21.55386504
1075	21.6209873
1076	21.63104532
1077	21.67529171
1078	21.67908315
1079	21.69193417
1080	21.69649305
1081	21.69867347
1082	21.70251892
1083	21.72884542
1084	21.74098225
1085	21.75284021
1086	21.79826598
1087	21.8043615
1088	21.8100252
1089	21.8364789
1090	21.84997503
1091	21.86808503
1092	21.87029849
1093	21.89172971
1094	21.94032967
1095	21.94171791
1096	21.97679398
1097	22.00729482
1098	22.00976369
1099	22.05152836
1100	22.07768383
1101	22.0908398
1102	22.10217005
1103	22.10820115
1104	22.13021378
1105	22.14856686
1106	22.15407219
1107	22.17805485
1108	22.22184438
1109	22.26219422
1110	22.28054228
1111	22.2888387
1112	22.37798761
1113	22.38494412
1114	22.43139927
1115	22.44890101
1116	22.46390352
1117	22.47727471
1118	22.51110798
1119	22.52817524
1120	22.55943774
1121	22.56940589
1122	22.57756897
1123	22.60001405
1124	22.61019358
1125	22.6523738
1126	22.6939414
1127	22.71107991
1128	22.74201963
1129	22.77472366
1130	22.78109866
1131	22.78776507
1132	22.79710992
1133	22.84658804
1134	22.92118652
1135	22.96292791
1136	22.9856284
1137	22.99592794
1138	22.99700664
1139	23.0183336
1140	23.0198064
1141	23.02308653
1142	23.02487778
1143	23.04357497
1144	23.06307224
1145	23.08246348
1146	23.08278527
1147	23.09183273
1148	23.10879025
1149	23.12836993
1150	23.13197954
1151	23.14088513
1152	23.17978381
1153	23.18742058
1154	23.18778071
1155	23.1934636
1156	23.22107984
1157	23.3128726
1158	23.34715997
1159	23.36542785
1160	23.37561598
1161	23.44638589
1162	23.45734601
1163	23.47563337
1164	23.49018374
1165	23.52193609
1166	23.55549284
1167	23.58622553
1168	23.65382255
1169	23.65778717
1170	23.66947818
1171	23.6724464
1172	23.71574394
1173	23.7228944
1174	23.76036842
1175	23.76564562
1176	23.76633757
1177	23.77085754
1178	23.7746591
1179	23.81546514
1180	23.83169451
1181	23.83258496
1182	23.85940213
1183	23.86280757
1184	23.87169297
1185	23.87862418
1186	23.87987907
1187	23.90534295
1188	23.91286328
1189	23.93455192
1190	23.95488906
1191	24.0048995
1192	24.07533863
1193	24.07885308
1194	24.10612048
1195	24.14178113
1196	24.1529395
1197	24.16586358
1198	24.17411465
1199	24.18285401
1200	24.22738669
1201	24.23119325
1202	24.2399241
1203	24.31532272
1204	24.31965534
1205	24.3264
1206	24.36514678
1207	24.36655143
1208	24.37263923
1209	24.38398914
1210	24.38834793
1211	24.42505907
1212	24.46454228
1213	24.55107177
1214	24.55274182
1215	24.57585678
1216	24.58232342
1217	24.60992817
1218	24.65563103
1219	24.66863775
1220	24.69534027
1221	24.73116123
1222	24.74556933
1223	24.75266961
1224	24.79026199
1225	24.84688246
1226	24.88465952
1227	24.89602595
1228	24.91646542
1229	24.92106693
1230	24.92174676
1231	24.95846845
1232	24.9693634
1233	24.9886833
1234	24.99563825
1235	25.01056567
1236	25.06458692
1237	25.08854782
1238	25.11391316
1239	25.1485439
1240	25.16996997
1241	25.2339426
1242	25.24794307
1243	25.2551323
1244	25.31193066
1245	25.32442821
1246	25.32942338
1247	25.36193336
1248	25.36574051
1249	25.36798249
1250	25.39913297
1251	25.42098232
1252	25.42492443
1253	25.45114967
1254	25.45490412
1255	25.49598133
1256	25.49856532
1257	25.51231271
1258	25.51291985
1259	25.52447838
1260	25.5287025
1261	25.53854205
1262	25.54079213
1263	25.5592649
1264	25.56700125
1265	25.6476968
1266	25.6532973
1267	25.6833978
1268	25.68757968
1269	25.72936673
1270	25.73792011
1271	25.74769965
1272	25.81059526
1273	25.83934341
1274	25.87129714
1275	25.89210841
1276	25.90566029
1277	25.93057796
1278	25.9515745
1279	25.96233258
1280	26.04621876
1281	26.04829732
1282	26.06099313
1283	26.08829698
1284	26.09498295
1285	26.10054297
1286	26.1249758
1287	26.13101557
1288	26.13157228
1289	26.14203977
1290	26.16699524
1291	26.18558986
1292	26.18627814
1293	26.21183488
1294	26.22235484
1295	26.27666125
1296	26.29349232
1297	26.32229589
1298	26.3444413
1299	26.36173169
1300	26.3619443
1301	26.38725667
1302	26.41156526
1303	26.41305696
1304	26.4227382
1305	26.44417289
1306	26.44492811
1307	26.46339966
1308	26.46866308
1309	26.49910612
1310	26.51620844
1311	26.52567146
1312	26.59930685
1313	26.61527157
1314	26.65601374
1315	26.66659138
1316	26.69047899
1317	26.70760834
1318	26.75446833
1319	26.7827298
1320	26.79558952
1321	26.81065796
1322	26.89735656
1323	26.90979219
1324	26.91441577
1325	26.91795165
1326	26.94529833
1327	26.96392408
1328	26.9684621
1329	26.97851625
1330	26.99304476
1331	26.99633032
1332	27.01825257
1333	27.01944473
1334	27.02956863
1335	27.05417202
1336	27.11460311
1337	27.14771143
1338	27.18934118
1339	27.22888834
1340	27.24206773
1341	27.25282549
1342	27.25512857
1343	27.30212094
1344	27.30387929
1345	27.3224505
1346	27.35936382
1347	27.37900917
1348	27.39641964
1349	27.44374139
1350	27.53041869
1351	27.57251238
1352	27.60535662
1353	27.63516418
1354	27.66911917
1355	27.70363485
1356	27.7041684
1357	27.7756491
1358	27.80912726
1359	27.81019522
1360	27.86664934
1361	27.8736228
1362	27.87485053
1363	27.87793817
1364	27.89090666
1365	27.89892178
1366	27.92120336
1367	27.95373305
1368	27.96367475
1369	27.98006783
1370	27.98757418
1371	28.00814734
1372	28.04909632
1373	28.05371273
1374	28.05607463
1375	28.06521473
1376	28.09011452
1377	28.17280459
1378	28.19958325
1379	28.20612406
1380	28.21693513
1381	28.21929708
1382	28.24804704
1383	28.28164962
1384	28.2887505
1385	28.29371739
1386	28.33449253
1387	28.37430148
1388	28.39535107
1389	28.43945602
1390	28.46771528
1391	28.47145592
1392	28.5021207
1393	28.53217548
1394	28.53975519
1395	28.55313272
1396	28.57600704
1397	28.5916232
1398	28.60084164
1399	28.6047553
1400	28.62077604
1401	28.62676585
1402	28.63542596
1403	28.63858019
1404	28.64952204
1405	28.65788952
1406	28.67993654
1407	28.68259648
1408	28.68956787
1409	28.70226827
1410	28.72528213
1411	28.76985401
1412	28.77309864
1413	28.77450566
1414	28.79126924
1415	28.80725308
1416	28.80974199
1417	28.8139067
1418	28.82647717
1419	28.85141301
1420	28.88715834
1421	28.91777121
1422	28.9410433
1423	28.95423249
1424	28.96086654
1425	28.96525685
1426	28.98177047
1427	29.01198628
1428	29.04592995
1429	29.04975749
1430	29.05075055
1431	29.06894248
1432	29.07391827
1433	29.09222272
1434	29.09499052
1435	29.09543025
1436	29.19476222
1437	29.2033649
1438	29.22390973
1439	29.23596681
1440	29.2459968
1441	29.25345743
1442	29.25684673
1443	29.32122396
1444	29.33553854
1445	29.35360929
1446	29.37413787
1447	29.39080837
1448	29.39822695
1449	29.41903885
1450	29.43360606
1451	29.4697616
1452	29.48910659
1453	29.51840602
1454	29.53691395
1455	29.5626365
1456	29.56886805
1457	29.57195697
1458	29.5813642
1459	29.61759469
1460	29.62876922
1461	29.68373804
1462	29.6871407
1463	29.71209804
1464	29.72654683
1465	29.74778757
1466	29.78264013
1467	29.80774557
1468	29.84833473
1469	29.87738344
1470	29.89355175
1471	29.9061862
1472	29.92708382
1473	29.92780679
1474	29.94893234
1475	29.95169331
1476	29.95585261
1477	29.96094093
1478	29.98722242
1479	29.99619098
1480	30.00037769
1481	30.04578699
1482	30.05236263
1483	30.1371773
1484	30.14044692
1485	30.15640861
1486	30.18059946
1487	30.19066959
1488	30.21655558
1489	30.2217702
1490	30.22437014
1491	30.32974219
1492	30.35275927
1493	30.35323556
1494	30.36665056
1495	30.37961132
1496	30.41621141
1497	30.4221702
1498	30.43480148
1499	30.51988676
1500	30.53726728
1501	30.61992903
1502	30.62693166
1503	30.67490666
1504	30.68029959
1505	30.68958907
1506	30.7241465
1507	30.73451881
1508	30.74102766
1509	30.81844479
1510	30.85081641
1511	30.85592516
1512	30.87790677
1513	30.88425155
1514	30.89335922
1515	30.91264984
1516	30.93111296
1517	30.96104349
1518	30.96238347
1519	30.97061131
1520	30.99396423
1521	31.02909371
1522	31.03042921
1523	31.05103261
1524	31.12586871
1525	31.12678941
1526	31.14076157
1527	31.14617397
1528	31.15234024
1529	31.20577768
1530	31.21724229
1531	31.22882713
1532	31.23595755
1533	31.2446526
1534	31.25038629
1535	31.26459847
1536	31.28084196
1537	31.28738454
1538	31.28741287
1539	31.30568228
1540	31.3143054
1541	31.31469028
1542	31.3508927
1543	31.39254173
1544	31.39829259
1545	31.40534617
1546	31.42205654
1547	31.43831958
1548	31.46217766
1549	31.53202173
1550	31.53292146
1551	31.53761958
1552	31.54892531
1553	31.60126615
1554	31.64337513
1555	31.69216933
1556	31.70363745
1557	31.73386894
1558	31.80791331
1559	31.81008327
1560	31.81017443
1561	31.82873202
1562	31.8389405
1563	31.8537886
1564	31.89495916
1565	31.90098961
1566	31.90614703
1567	31.92991298
1568	31.9576342
1569	31.98183217
1570	32.02458955
1571	32.0711762
1572	32.07530478
1573	32.12026573
1574	32.1267787
1575	32.1375045
1576	32.15921683
1577	32.15971792
1578	32.16009737
1579	32.1792882
1580	32.18191562
1581	32.18891996
1582	32.22585543
1583	32.22934135
1584	32.23409038
1585	32.26682823
1586	32.27087629
1587	32.27638071
1588	32.27651082
1589	32.30275013
1590	32.34970529
1591	32.36859456
1592	32.39046044
1593	32.4049053
1594	32.4075434
1595	32.4134838
1596	32.44523943
1597	32.47568049
1598	32.4825387
1599	32.48262845
1600	32.50633343
1601	32.51755645
1602	32.60851422
1603	32.6270744
1604	32.63883493
1605	32.66897155
1606	32.67167694
1607	32.70082878
1608	32.70227197
1609	32.73006883
1610	32.73913524
1611	32.8233657
1612	32.85866786
1613	32.86553321
1614	32.91350176
1615	32.92880325
1616	32.94255062
1617	32.97399448
1618	33.01434559
1619	33.02838436
1620	33.03635591
1621	33.03879951
1622	33.04168205
1623	33.06414274
1624	33.115648
1625	33.15299989
1626	33.1875014
1627	33.1946579
1628	33.21626945
1629	33.2458801
1630	33.25087848
1631	33.26511383
1632	33.28482058
1633	33.30313255
1634	33.33271913
1635	33.36430008
1636	33.3649121
1637	33.37458262
1638	33.37661835
1639	33.39894373
1640	33.42760655
1641	33.44584643
1642	33.45582063
1643	33.45810241
1644	33.46073857
1645	33.4681248
1646	33.47978472
1647	33.48561348
1648	33.56173574
1649	33.57974471
1650	33.58010823
1651	33.59519884
1652	33.61429582
1653	33.62914742
1654	33.64665017
1655	33.64981145
1656	33.65772233
1657	33.69067633
1658	33.69730128
1659	33.76113517
1660	33.76139389
1661	33.81300259
1662	33.8537397
1663	33.8716457
1664	33.90436825
1665	33.90849377
1666	33.90865421
1667	33.91486247
1668	33.9228643
1669	33.92901121
1670	33.93704073
1671	33.95866141
1672	33.97140442
1673	33.9721994
1674	33.98587358
1675	34.00309822
1676	34.02359216
1677	34.03878622
1678	34.04066436
1679	34.05765523
1680	34.08361048
1681	34.08768007
1682	34.09263989
1683	34.14876192
1684	34.15610488
1685	34.1649613
1686	34.27027893
1687	34.31504401
1688	34.32059268
1689	34.34611731
1690	34.34673178
1691	34.34738078
1692	34.41517244
1693	34.41775499
1694	34.43253786
1695	34.44237003
1696	34.4474548
1697	34.46470533
1698	34.46534413
1699	34.47701554
1700	34.48162137
1701	34.49374057
1702	34.510835
1703	34.54584165
1704	34.57617002
1705	34.58468
1706	34.63758777
1707	34.6387313
1708	34.69328405
1709	34.69709449
1710	34.71011199
1711	34.71751958
1712	34.72192347
1713	34.73105655
1714	34.73198398
1715	34.73920465
1716	34.78603881
1717	34.86120171
1718	34.91310414
1719	34.92823267
1720	35.01057465
1721	35.0389148
1722	35.05221873
1723	35.07956074
1724	35.08874312
1725	35.09950328
1726	35.10987355
1727	35.11207318
1728	35.12559138
1729	35.18495783
1730	35.20048958
1731	35.21112086
1732	35.26240446
1733	35.27008875
1734	35.27077031
1735	35.33445622
1736	35.34706222
1737	35.34710042
1738	35.36939252
1739	35.3744204
1740	35.38794573
1741	35.40073158
1742	35.40281949
1743	35.41425758
1744	35.41580359
1745	35.46875892
1746	35.50726187
1747	35.51629913
1748	35.54186512
1749	35.55617565
1750	35.55936263
1751	35.56798723
1752	35.5944163
1753	35.61221483
1754	35.64422761
1755	35.65440809
1756	35.74359848
1757	35.76078072
1758	35.80504779
1759	35.83081229
1760	35.83796033
1761	35.84720503
1762	35.85065633
1763	35.85558993
1764	35.8577522
1765	35.88681069
1766	35.89672755
1767	35.92032064
1768	35.92359151
1769	35.93413543
1770	35.99062665
1771	36.03777533
1772	36.05391221
1773	36.07719243
1774	36.08033722
1775	36.12421703
1776	36.13023188
1777	36.1325662
1778	36.14406039
1779	36.15047366
1780	36.26960274
1781	36.30118694
1782	36.32922343
1783	36.37722371
1784	36.40707717
1785	36.41039482
1786	36.42070758
1787	36.42319131
1788	36.43186854
1789	36.43360548
1790	36.51181013
1791	36.5528071
1792	36.5573204
1793	36.5745002
1794	36.58948136
1795	36.59277473
1796	36.61717348
1797	36.6372066
1798	36.67619029
1799	36.70464025
1800	36.76971029
1801	36.76998872
1802	36.81191154
1803	36.89156598
1804	36.9018206
1805	36.96721543
1806	36.98752242
1807	36.99837025
1808	37.00419245
1809	37.01745815
1810	37.02230393
1811	37.0691583
1812	37.09182272
1813	37.10950987
1814	37.12934374
1815	37.13723137
1816	37.14316821
1817	37.16647488
1818	37.17748159
1819	37.19179698
1820	37.20551776
1821	37.21165924
1822	37.21470965
1823	37.21601814
1824	37.2450681
1825	37.25902967
1826	37.26850489
1827	37.27613532
1828	37.32235825
1829	37.33992874
1830	37.34724544
1831	37.34824495
1832	37.36546997
1833	37.38116907
1834	37.38468885
1835	37.40870673
1836	37.44872977
1837	37.60061035
1838	37.63346152
1839	37.64575872
1840	37.65885618
1841	37.70074546
1842	37.71386673
1843	37.72637141
1844	37.7564797
1845	37.78680313
1846	37.79765878
1847	37.85799917
1848	37.87720407
1849	37.90041957
1850	37.91753176
1851	37.92050862
1852	37.92075375
1853	37.92156202
1854	37.9356585
1855	37.97366959
1856	38.00513045
1857	38.0433552
1858	38.05115265
1859	38.06496085
1860	38.06588963
1861	38.09050624
1862	38.09227661
1863	38.14556173
1864	38.16917275
1865	38.21396088
1866	38.25606518
1867	38.26440805
1868	38.30232514
1869	38.31750683
1870	38.36035174
1871	38.37619443
1872	38.38012145
1873	38.40338907
1874	38.4408862
1875	38.44139906
1876	38.45585364
1877	38.49228767
1878	38.51230205
1879	38.6252404
1880	38.63073628
1881	38.64576556
1882	38.64904632
1883	38.66560794
1884	38.68347906
1885	38.69150485
1886	38.70842481
1887	38.72600479
1888	38.78106797
1889	38.79317507
1890	38.82408083
1891	38.9001379
1892	38.9023625
1893	38.90615464
1894	38.94270455
1895	38.95248026
1896	38.95303398
1897	38.99227131
1898	39.01726514
1899	39.06540697
1900	39.07283517
1901	39.11029466
1902	39.11182808
1903	39.12579745
1904	39.15798106
1905	39.18453549
1906	39.18665197
1907	39.19442227
1908	39.19551234
1909	39.19982197
1910	39.24554443
1911	39.27663112
1912	39.28368973
1913	39.32880073
1914	39.35787553
1915	39.38464251
1916	39.40830682
1917	39.42978652
1918	39.43436892
1919	39.47297003
1920	39.51196724
1921	39.53337706
1922	39.53533285
1923	39.55609796
1924	39.57525236
1925	39.5813141
1926	39.58361875
1927	39.59652722
1928	39.60509375
1929	39.63415154
1930	39.67871414
1931	39.68757674
1932	39.73249373
1933	39.77136618
1934	39.81416251
1935	39.84161694
1936	39.86032207
1937	39.86825402
1938	39.89382281
1939	39.91236708
1940	39.93582282
1941	39.96227133
1942	39.96380557
1943	39.97981445
1944	40.00547574
1945	40.00835026
1946	40.02317901
1947	40.06252866
1948	40.0727903
1949	40.08524943
1950	40.10846415
1951	40.11530264
1952	40.1264552
1953	40.12845374
1954	40.15338739
1955	40.2428251
1956	40.26407593
1957	40.26809763
1958	40.29615376
1959	40.3861703
1960	40.38650375
1961	40.43034393
1962	40.48322306
1963	40.49879098
1964	40.5304712
1965	40.55205553
1966	40.5668598
1967	40.57129679
1968	40.57767761
1969	40.58100438
1970	40.58392348
1971	40.58939707
1972	40.60252057
1973	40.60597003
1974	40.61442851
1975	40.61773386
1976	40.61885343
1977	40.64734133
1978	40.72754933
1979	40.74820296
1980	40.75377874
1981	40.7599684
1982	40.76009939
1983	40.7796595
1984	40.80544718
1985	40.81562654
1986	40.82670001
1987	40.84195409
1988	40.85399614
1989	40.90409755
1990	40.96463902
1991	40.97640443
1992	41.00742938
1993	41.01363853
1994	41.02960867
1995	41.03033833
1996	41.0469353
1997	41.06518947
1998	41.06991106
1999	41.06994145
2000	41.08094816
2001	41.08595137
2002	41.08693103
2003	41.1274566
2004	41.13316248
2005	41.13866323
2006	41.17275478
2007	41.18338673
2008	41.21200268
2009	41.21309824
2010	41.25320727
2011	41.25321693
2012	41.3194544
2013	41.33408495
2014	41.37376614
2015	41.37522216
2016	41.40264668
2017	41.41056001
2018	41.53025804
2019	41.56978162
2020	41.61626329
2021	41.61855852
2022	41.62307046
2023	41.62947576
2024	41.65078586
2025	41.65780549
2026	41.667037
2027	41.67575534
2028	41.69321455
2029	41.73320001
2030	41.77723071
2031	41.79401855
2032	41.80117772
2033	41.8024482
2034	41.81918636
2035	41.8219797
2036	41.82436897
2037	41.83438936
2038	41.88834461
2039	41.8981641
2040	41.90852753
2041	41.94985762
2042	41.96176426
2043	42.00694745
2044	42.02436597
2045	42.05430083
2046	42.06883447
2047	42.07639539
2048	42.0848438
2049	42.10887912
2050	42.11291001
2051	42.16361825
2052	42.23804926
2053	42.24661255
2054	42.26505539
2055	42.39967716
2056	42.42860594
2057	42.45707772
2058	42.46826592
2059	42.48307101
2060	42.49050023
2061	42.49645916
2062	42.49714051
2063	42.545377
2064	42.55264515
2065	42.57463296
2066	42.58176659
2067	42.62775045
2068	42.64581603
2069	42.66780977
2070	42.68262955
2071	42.68437677
2072	42.70460882
2073	42.72033007
2074	42.74602625
2075	42.75226945
2076	42.77806357
2077	42.79457891
2078	42.8044681
2079	42.83038865
2080	42.85392404
2081	42.87596006
2082	42.88013098
2083	42.88676639
2084	42.90680114
2085	42.91926094
2086	42.92089063
2087	42.99564112
2088	42.99599085
2089	43.01670185
2090	43.02801715
2091	43.03730483
2092	43.03941554
2093	43.04583354
2094	43.12847332
2095	43.15426956
2096	43.16698061
2097	43.17121145
2098	43.17533695
2099	43.20839911
2100	43.27326821
2101	43.31687329
2102	43.33116746
2103	43.34227832
2104	43.36801014
2105	43.40090113
2106	43.45680301
2107	43.52090037
2108	43.54032937
2109	43.58380615
2110	43.60522789
2111	43.60787498
2112	43.63428719
2113	43.64048392
2114	43.6769966
2115	43.68859573
2116	43.70464477
2117	43.71162992
2118	43.71292319
2119	43.73363426
2120	43.76801979
2121	43.81015781
2122	43.85602085
2123	43.85922296
2124	43.85945807
2125	43.88492314
2126	43.89779894
2127	43.93270189
2128	43.96160675
2129	43.9860815
2130	44.0616701
2131	44.09955093
2132	44.12304622
2133	44.12374002
2134	44.1376686
2135	44.13839859
2136	44.15262715
2137	44.15716693
2138	44.1654539
2139	44.16914197
2140	44.19255915
2141	44.20597007
2142	44.22146521
2143	44.23559657
2144	44.23969168
2145	44.28277586
2146	44.28902632
2147	44.29960637
2148	44.32928732
2149	44.36442443
2150	44.43968355
2151	44.45455979
2152	44.46381474
2153	44.49617827
2154	44.52364071
2155	44.53001885
2156	44.58501643
2157	44.59116562
2158	44.6240218
2159	44.63332277
2160	44.65440045
2161	44.67071578
2162	44.67778374
2163	44.70843277
2164	44.73125908
2165	44.74884916
2166	44.78939272
2167	44.80793187
2168	44.86046901
2169	44.8679886
2170	44.87560456
2171	44.89040853
2172	44.91166911
2173	44.91300692
2174	44.95016044
2175	44.95594773
2176	44.95645188
2177	44.99223235
2178	45.02293291
2179	45.0594275
2180	45.06498217
2181	45.09572219
2182	45.09632833
2183	45.11695503
2184	45.15791551
2185	45.17553014
2186	45.19160736
2187	45.20693284
2188	45.24727429
2189	45.25690994
2190	45.25975757
2191	45.27414369
2192	45.28059162
2193	45.29505063
2194	45.3042256
2195	45.32158645
2196	45.33707182
2197	45.37446204
2198	45.39862508
2199	45.40265999
2200	45.41203996
2201	45.42308035
2202	45.42732873
2203	45.42915352
2204	45.45694427
2205	45.46681057
2206	45.46977043
2207	45.50526708
2208	45.52398492
2209	45.54064483
2210	45.55457165
2211	45.55775841
2212	45.58957612
2213	45.5930069
2214	45.59345696
2215	45.61936443
2216	45.63390233
2217	45.63621576
2218	45.63706326
2219	45.64541924
2220	45.6521459
2221	45.66302257
2222	45.66854024
2223	45.68945195
2224	45.69585752
2225	45.70639225
2226	45.70646221
2227	45.75452017
2228	45.77499367
2229	45.77949421
2230	45.79626217
2231	45.80073891
2232	45.8061631
2233	45.81491443
2234	45.8315574
2235	45.83288418
2236	45.84395551
2237	45.86779755
2238	45.8695071
2239	45.88039965
2240	45.88120074
2241	45.88331271
2242	45.9220474
2243	45.92342015
2244	45.93328497
2245	45.94424903
2246	45.95434932
2247	45.96386267
2248	45.96694561
2249	45.96947581
2250	45.98926886
2251	46.00129499
2252	46.0543381
2253	46.06734359
2254	46.093254
2255	46.09462395
2256	46.13973572
2257	46.14229296
2258	46.14521898
2259	46.16837273
2260	46.17155767
2261	46.17173686
2262	46.18378621
2263	46.18435049
2264	46.22537873
2265	46.23453611
2266	46.24001813
2267	46.24009032
2268	46.26299077
2269	46.30332575
2270	46.32198292
2271	46.36690895
2272	46.36958467
2273	46.37585072
2274	46.44624849
2275	46.44694406
2276	46.45068817
2277	46.48657026
2278	46.49895087
2279	46.53662599
2280	46.54039695
2281	46.56893293
2282	46.5899406
2283	46.59523604
2284	46.62671778
2285	46.65003077
2286	46.68017382
2287	46.69047017
2288	46.71478227
2289	46.72579162
2290	46.76988559
2291	46.77494336
2292	46.78183617
2293	46.78204265
2294	46.82034837
2295	46.83100257
2296	46.83665191
2297	46.8464558
2298	46.85056631
2299	46.88771835
2300	46.89570898
2301	46.90216255
2302	46.94359096
2303	46.96370457
2304	47.00020657
2305	47.01988681
2306	47.08792482
2307	47.09610099
2308	47.10539749
2309	47.12693415
2310	47.12854208
2311	47.13105216
2312	47.16156588
2313	47.20519477
2314	47.2147771
2315	47.24120966
2316	47.26349085
2317	47.27103436
2318	47.27390707
2319	47.31972605
2320	47.3423651
2321	47.42625651
2322	47.44209838
2323	47.45066227
2324	47.46607725
2325	47.48349495
2326	47.53814419
2327	47.54353637
2328	47.54474794
2329	47.54905126
2330	47.55659636
2331	47.56751397
2332	47.5851552
2333	47.59127906
2334	47.60537922
2335	47.61948922
2336	47.62295007
2337	47.6624718
2338	47.66600543
2339	47.67064587
2340	47.73335196
2341	47.74830715
2342	47.75126906
2343	47.77041126
2344	47.77966758
2345	47.81920676
2346	47.82366497
2347	47.90135174
2348	47.91769868
2349	47.92800735
2350	47.93901389
2351	48.05265702
2352	48.08740462
2353	48.08791452
2354	48.08850731
2355	48.12641306
2356	48.14307169
2357	48.16158103
2358	48.18410354
2359	48.18632173
2360	48.1869891
2361	48.19017177
2362	48.19919276
2363	48.20947357
2364	48.21069734
2365	48.21135132
2366	48.23106908
2367	48.24404927
2368	48.25834026
2369	48.35274209
2370	48.35789201
2371	48.37859238
2372	48.38899363
2373	48.39010629
2374	48.40689962
2375	48.41414765
2376	48.42251138
2377	48.44404237
2378	48.45146487
2379	48.51840737
2380	48.54797723
2381	48.56985127
2382	48.58679845
2383	48.61482692
2384	48.68330315
2385	48.69226042
2386	48.70519109
2387	48.71331406
2388	48.72499912
2389	48.7344786
2390	48.79174034
2391	48.81899787
2392	48.82464909
2393	48.82560848
2394	48.82603725
2395	48.85097193
2396	48.88166367
2397	48.89175282
2398	48.92368465
2399	48.9501372
2400	48.95158616
2401	48.97274249
2402	49.01503409
2403	49.06619185
2404	49.07037681
2405	49.07107157
2406	49.07289085
2407	49.08601158
2408	49.13263379
2409	49.15198039
2410	49.17383301
2411	49.18413102
2412	49.2094984
2413	49.22946231
2414	49.23096523
2415	49.23557293
2416	49.2355967
2417	49.24801691
2418	49.25790273
2419	49.26394454
2420	49.2882491
2421	49.2967249
2422	49.29845511
2423	49.30959264
2424	49.35642647
2425	49.35791191
2426	49.36035688
2427	49.36617853
2428	49.37660493
2429	49.37993189
2430	49.46540652
2431	49.51000421
2432	49.52850578
2433	49.54081355
2434	49.57552587
2435	49.57686306
2436	49.59972728
2437	49.60302232
2438	49.62630439
2439	49.64968287
2440	49.65476691
2441	49.65479514
2442	49.66635164
2443	49.71398692
2444	49.72348781
2445	49.73080482
2446	49.75271785
2447	49.7583117
2448	49.78983722
2449	49.81715137
2450	49.81986067
2451	49.8208101
2452	49.82618415
2453	49.88503832
2454	49.90249237
2455	49.94113089
2456	49.95922321
2457	49.9681065
2458	49.98940096
2459	50.0141648
2460	50.02321691
2461	50.03065531
2462	50.03130806
2463	50.05469088
2464	50.06921634
2465	50.09181666
2466	50.11735398
2467	50.15338458
2468	50.18712554
2469	50.25635084
2470	50.27642416
2471	50.30849973
2472	50.35430086
2473	50.35930525
2474	50.37021843
2475	50.37621952
2476	50.43494038
2477	50.43794844
2478	50.49138596
2479	50.51371263
2480	50.5231081
2481	50.53478665
2482	50.53860805
2483	50.5591649
2484	50.56328575
2485	50.58243729
2486	50.59220673
2487	50.63690262
2488	50.6380179
2489	50.67043334
2490	50.68649214
2491	50.71411078
2492	50.7505907
2493	50.80062659
2494	50.8055624
2495	50.81719407
2496	50.82228471
2497	50.83993339
2498	50.86713396
2499	50.87925755
2500	50.91142513
2501	50.98968415
2502	51.00278354
2503	51.00618107
2504	51.01162339
2505	51.01883496
2506	51.02142034
2507	51.07876099
2508	51.11008933
2509	51.12249092
2510	51.15434186
2511	51.16542348
2512	51.17898958
2513	51.19024881
2514	51.21472148
2515	51.222995
2516	51.22468371
2517	51.24072217
2518	51.25717638
2519	51.27364183
2520	51.33634217
2521	51.34026076
2522	51.38784879
2523	51.40545764
2524	51.43859938
2525	51.45329041
2526	51.47068957
2527	51.4707049
2528	51.50443005
2529	51.50930051
2530	51.56280763
2531	51.57121934
2532	51.61162005
2533	51.65763025
2534	51.673819
2535	51.67981465
2536	51.69220904
2537	51.74486788
2538	51.77727152
2539	51.82380878
2540	51.82456907
2541	51.83818656
2542	51.84945595
2543	51.85063723
2544	51.87009386
2545	51.88038767
2546	51.92942454
2547	51.93330187
2548	51.94784659
2549	51.98317099
2550	51.99865412
2551	52.05675892
2552	52.09165094
2553	52.09816737
2554	52.15747987
2555	52.20074106
2556	52.25746554
2557	52.26308745
2558	52.26629844
2559	52.29158705
2560	52.30711911
2561	52.31436684
2562	52.31957054
2563	52.32256942
2564	52.32795727
2565	52.34212794
2566	52.37711291
2567	52.41705549
2568	52.47726836
2569	52.4852054
2570	52.48694246
2571	52.49034679
2572	52.49089594
2573	52.49222018
2574	52.49925563
2575	52.51147495
2576	52.5239726
2577	52.53330906
2578	52.57212926
2579	52.57363481
2580	52.57458222
2581	52.58957004
2582	52.59202099
2583	52.60154302
2584	52.67956131
2585	52.68150332
2586	52.7117878
2587	52.73632763
2588	52.74581918
2589	52.79065251
2590	52.79832268
2591	52.80538091
2592	52.84683455
2593	52.9122465
2594	52.92562197
2595	52.93668002
2596	52.98612092
2597	53.00528615
2598	53.02240363
2599	53.06909833
2600	53.07256998
2601	53.07716317
2602	53.07951962
2603	53.0886248
2604	53.09330565
2605	53.11633839
2606	53.12248368
2607	53.14959623
2608	53.20203325
2609	53.24894431
2610	53.26852716
2611	53.28917012
2612	53.29988127
2613	53.29996779
2614	53.32666319
2615	53.36263358
2616	53.37274
2617	53.37669532
2618	53.49331712
2619	53.49539768
2620	53.5465956
2621	53.57627434
2622	53.57949473
2623	53.59242637
2624	53.60824155
2625	53.61562925
2626	53.62319216
2627	53.63815606
2628	53.64310616
2629	53.68394914
2630	53.71412463
2631	53.72182721
2632	53.72725665
2633	53.73550284
2634	53.73580236
2635	53.73956165
2636	53.77989704
2637	53.79767242
2638	53.80865261
2639	53.82778244
2640	53.83435817
2641	53.85781846
2642	53.89338101
2643	53.9807302
2644	53.98998407
2645	54.02784225
2646	54.08229427
2647	54.09620776
2648	54.11979303
2649	54.14018983
2650	54.17716578
2651	54.23132868
2652	54.25241853
2653	54.26300643
2654	54.27719988
2655	54.29268211
2656	54.29812223
2657	54.3060242
2658	54.30643508
2659	54.37569665
2660	54.37997991
2661	54.38660372
2662	54.39446122
2663	54.40666088
2664	54.41029567
2665	54.42697872
2666	54.43631363
2667	54.44175942
2668	54.47213007
2669	54.47580161
2670	54.48251483
2671	54.52999683
2672	54.5566443
2673	54.56726422
2674	54.59445201
2675	54.6001736
2676	54.60366834
2677	54.60990915
2678	54.61235891
2679	54.61504097
2680	54.63403526
2681	54.64615742
2682	54.65454155
2683	54.69773885
2684	54.70300519
2685	54.74869197
2686	54.76506835
2687	54.78222622
2688	54.78742339
2689	54.81524535
2690	54.83638825
2691	54.90132969
2692	54.9041655
2693	54.92862442
2694	54.94275519
2695	54.95611916
2696	54.96294862
2697	54.98131551
2698	54.98807076
2699	54.9928004
2700	55.02952998
2701	55.04801537
2702	55.04838765
2703	55.07375773
2704	55.07598652
2705	55.09671634
2706	55.11590437
2707	55.16428697
2708	55.1895358
2709	55.1942714
2710	55.20831747
2711	55.22583651
2712	55.23104415
2713	55.24027087
2714	55.26062165
2715	55.29857064
2716	55.29965945
2717	55.32692093
2718	55.32787549
2719	55.36966116
2720	55.37560666
2721	55.37668621
2722	55.37809865
2723	55.42236205
2724	55.42295048
2725	55.4636878
2726	55.4879507
2727	55.49538429
2728	55.49552508
2729	55.52180965
2730	55.55589208
2731	55.60914767
2732	55.69112348
2733	55.70161022
2734	55.73632521
2735	55.76396671
2736	55.78520569
2737	55.82397417
2738	55.84021023
2739	55.87304684
2740	55.88727798
2741	55.91603169
2742	55.98358102
2743	56.01008815
2744	56.062484
2745	56.07438012
2746	56.10448807
2747	56.11161102
2748	56.12105854
2749	56.14599358
2750	56.26653592
2751	56.273441
2752	56.274985
2753	56.29364464
2754	56.30420909
2755	56.33418193
2756	56.34336079
2757	56.35882525
2758	56.38012772
2759	56.42798247
2760	56.4310083
2761	56.43267838
2762	56.43807273
2763	56.46319259
2764	56.48717217
2765	56.52144458
2766	56.52275529
2767	56.53103024
2768	56.55100093
2769	56.55139595
2770	56.57214145
2771	56.5767294
2772	56.58801331
2773	56.58963938
2774	56.61615343
2775	56.62181231
2776	56.62838712
2777	56.71758709
2778	56.73729383
2779	56.75091953
2780	56.80979492
2781	56.81005248
2782	56.86947163
2783	56.92571519
2784	56.93542632
2785	56.97029509
2786	56.97125944
2787	56.97826938
2788	57.0209597
2789	57.04602928
2790	57.07844017
2791	57.08798717
2792	57.08849535
2793	57.12228496
2794	57.13113511
2795	57.20044567
2796	57.28744207
2797	57.29823087
2798	57.3096038
2799	57.33211331
2800	57.36991356
2801	57.37929527
2802	57.38399476
2803	57.3848128
2804	57.49312216
2805	57.49968726
2806	57.53710632
2807	57.61176882
2808	57.61474479
2809	57.62313121
2810	57.63883513
2811	57.69298042
2812	57.7584207
2813	57.76656641
2814	57.76749056
2815	57.80679271
2816	57.80923377
2817	57.81532935
2818	57.81781565
2819	57.82886922
2820	57.85423881
2821	57.90517472
2822	57.91721292
2823	57.91874448
2824	57.95129673
2825	57.96293573
2826	57.9722728
2827	57.97333473
2828	57.97618432
2829	57.98871668
2830	57.99233719
2831	58.01561922
2832	58.01687334
2833	58.03594547
2834	58.07004372
2835	58.07993521
2836	58.09713905
2837	58.11712747
2838	58.18927819
2839	58.2266337
2840	58.23473407
2841	58.23938115
2842	58.24575791
2843	58.30575696
2844	58.32162549
2845	58.32599395
2846	58.4204508
2847	58.43506282
2848	58.44498099
2849	58.49359052
2850	58.52396691
2851	58.57496586
2852	58.57671516
2853	58.58483471
2854	58.61252229
2855	58.62623427
2856	58.64105813
2857	58.67038377
2858	58.70659625
2859	58.71536545
2860	58.77816468
2861	58.78371752
2862	58.79631477
2863	58.79691505
2864	58.79988119
2865	58.8072817
2866	58.85714738
2867	58.86491227
2868	58.87103679
2869	58.89395062
2870	58.9337571
2871	58.94895481
2872	59.00814239
2873	59.02846749
2874	59.03041711
2875	59.0999249
2876	59.10640663
2877	59.1163245
2878	59.12534185
2879	59.1518205
2880	59.24698294
2881	59.25939374
2882	59.29473323
2883	59.33309832
2884	59.33833098
2885	59.34046035
2886	59.39893794
2887	59.44510486
2888	59.50039156
2889	59.52425005
2890	59.52837924
2891	59.58209848
2892	59.59989688
2893	59.67955128
2894	59.68549025
2895	59.73121456
2896	59.73131413
2897	59.76525209
2898	59.83255588
2899	59.86234676
2900	59.86246729
2901	59.90155379
2902	59.95063901
2903	59.95084978
2904	60.00746248
2905	60.01150273
2906	60.0803048
2907	60.11656493
2908	60.17145545
2909	60.26128982
2910	60.26885924
2911	60.2773857
2912	60.31995055
2913	60.38381473
2914	60.3983774
2915	60.46360744
2916	60.48871581
2917	60.50751029
2918	60.53834646
2919	60.55076615
2920	60.56158745
2921	60.56428999
2922	60.61548538
2923	60.7131435
2924	60.74398209
2925	60.75242054
2926	60.83005861
2927	60.90546044
2928	60.93608201
2929	60.94034044
2930	60.94376333
2931	60.95573536
2932	61.00042104
2933	61.0235854
2934	61.04288676
2935	61.12419785
2936	61.15243234
2937	61.22358855
2938	61.29612091
2939	61.32088771
2940	61.35905315
2941	61.37126728
2942	61.4136278
2943	61.42223436
2944	61.45526882
2945	61.4791113
2946	61.49791703
2947	61.62546657
2948	61.64242816
2949	61.72749929
2950	61.77763158
2951	61.78549731
2952	61.82705439
2953	61.84651613
2954	61.84686294
2955	61.88195536
2956	61.88760132
2957	61.89347683
2958	62.00414748
2959	62.00962236
2960	62.0361904
2961	62.05607175
2962	62.13366981
2963	62.20580939
2964	62.21078308
2965	62.21440413
2966	62.22314784
2967	62.2233599
2968	62.26048556
2969	62.32395228
2970	62.37385182
2971	62.38467595
2972	62.38724685
2973	62.42724627
2974	62.46062064
2975	62.54584114
2976	62.59485896
2977	62.62505601
2978	62.79337148
2979	63.0030254
2980	63.17559711
2981	63.19588669
2982	63.27227718
2983	63.30742987
2984	63.51262026
2985	63.56202221
2986	63.56576279
2987	63.73689388
2988	63.83737295
2989	63.92987653
2990	63.9785017
2991	64.05443809
2992	64.23513409
2993	64.40028712
2994	64.6057398
2995	64.95788446
2996	65.02137321
2997	65.09611915
2998	65.2302393
2999	65.54092312
3000	67.08806143

==> new arxiv/fig/reward-before-repair.txt <==
x y
1	0.957608623
2	1.171303783
3	1.213852331
4	1.41785395
5	1.51789604
6	1.587277395
7	1.663296947
8	1.673752887
9	1.697445492
10	1.735313714
11	1.831411196
12	1.883533394
13	1.927049051
14	1.941004456
15	1.971051706
16	1.979124334
17	1.990370626
18	2.070087107
19	2.090623483
20	2.117884961
21	2.184188437
22	2.205222572
23	2.206567556
24	2.20993303
25	2.277120277
26	2.295127197
27	2.326115561
28	2.339385899
29	2.372886525
30	2.378422911
31	2.385296788
32	2.436957807
33	2.452133863
34	2.456224278
35	2.463491543
36	2.475543935
37	2.494996002
38	2.579857024
39	2.589986835
40	2.640133593
41	2.649923089
42	2.677806973
43	2.694277381
44	2.698758469
45	2.700121456
46	2.733947556
47	2.753913575
48	2.755700694
49	2.7828341
50	2.842492566
51	2.849606492
52	2.8527504
53	2.903705337
54	2.905635879
55	2.912929248
56	2.919805641
57	2.924812712
58	2.951386186
59	2.958701578
60	2.984569506
61	2.991172267
62	3.02117831
63	3.029549934
64	3.053727955
65	3.059622536
66	3.067785878
67	3.094446104
68	3.103372579
69	3.119292671
70	3.123023999
71	3.124057473
72	3.12864636
73	3.240048889
74	3.254517522
75	3.258005333
76	3.258066325
77	3.259987868
78	3.276129655
79	3.293545756
80	3.294594228
81	3.298251271
82	3.304278082
83	3.304603291
84	3.318679472
85	3.34192801
86	3.352380196
87	3.362525558
88	3.363252739
89	3.415314926
90	3.419348104
91	3.428537298
92	3.443882428
93	3.482559868
94	3.489560711
95	3.504224735
96	3.505605296
97	3.581285359
98	3.583624536
99	3.589919316
100	3.593669082
101	3.60784354
102	3.612090225
103	3.636876338
104	3.682029398
105	3.7731238
106	3.805049912
107	3.813166822
108	3.840816209
109	3.843781878
110	3.847900838
111	3.876252496
112	3.888891745
113	3.89257685
114	3.901670936
115	3.916246413
116	3.921520266
117	3.944328593
118	3.94787043
119	3.958734108
120	3.970657205
121	3.992164837
122	4.037010557
123	4.045349392
124	4.058048061
125	4.059790564
126	4.081520237
127	4.099036747
128	4.112823937
129	4.124494601
130	4.131912328
131	4.155568778
132	4.172295603
133	4.184138881
134	4.205309901
135	4.208739836
136	4.215025042
137	4.21581485
138	4.233209405
139	4.235044005
140	4.237306922
141	4.242034466
142	4.245160246
143	4.259825865
144	4.268956935
145	4.288005718
146	4.315520316
147	4.336010071
148	4.360800763
149	4.372115652
150	4.391147394
151	4.401246408
152	4.424821664
153	4.436659422
154	4.459469298
155	4.470050956
156	4.473609361
157	4.481488298
158	4.482386036
159	4.482398308
160	4.486725864
161	4.498120527
162	4.506533041
163	4.515662043
164	4.585354417
165	4.591863095
166	4.611623721
167	4.629830539
168	4.639241065
169	4.650413234
170	4.650650014
171	4.67817822
172	4.691867536
173	4.69560702
174	4.69987428
175	4.704022998
176	4.712429714
177	4.731193485
178	4.73577041
179	4.737251454
180	4.749363998
181	4.770650584
182	4.781749459
183	4.783881261
184	4.826284026
185	4.834823148
186	4.847460154
187	4.85525568
188	4.872311849
189	4.877432382
190	4.913792883
191	4.946319801
192	4.964315181
193	4.964934624
194	4.975498204
195	5.009788664
196	5.048704438
197	5.069028412
198	5.119621644
199	5.125198064
200	5.13505862
201	5.148590654
202	5.154187977
203	5.165927
204	5.169722889
205	5.170070637
206	5.184311314
207	5.191437751
208	5.225704571
209	5.230698509
210	5.234782435
211	5.23895532
212	5.256779944
213	5.268829432
214	5.277544689
215	5.295440752
216	5.308604939
217	5.311918692
218	5.364484616
219	5.403211106
220	5.412016336
221	5.413077016
222	5.41362412
223	5.42412169
224	5.474248881
225	5.485806253
226	5.498991303
227	5.505897278
228	5.507716133
229	5.515745168
230	5.516704972
231	5.540322642
232	5.554661242
233	5.557893883
234	5.580126708
235	5.597319802
236	5.602419146
237	5.631417002
238	5.652300992
239	5.654057422
240	5.666256837
241	5.693436518
242	5.712973027
243	5.731009151
244	5.744189133
245	5.745901358
246	5.755593905
247	5.759104394
248	5.762457607
249	5.782271142
250	5.800677218
251	5.836892522
252	5.855241918
253	5.861486441
254	5.879093976
255	5.911399411
256	5.91312126
257	5.930391904
258	5.960360141
259	5.977296313
260	5.979051229
261	6.005838938
262	6.011800716
263	6.030216624
264	6.064081636
265	6.08017485
266	6.098462359
267	6.101985261
268	6.112455304
269	6.116493216
270	6.120977745
271	6.175451856
272	6.208011137
273	6.249587127
274	6.288040957
275	6.300369554
276	6.323934719
277	6.335982869
278	6.367814548
279	6.381543199
280	6.38602394
281	6.423979847
282	6.458123666
283	6.461988977
284	6.463516584
285	6.513395178
286	6.520582488
287	6.526984102
288	6.534163333
289	6.536655749
290	6.547048248
291	6.586359926
292	6.58643246
293	6.595596895
294	6.598344143
295	6.600425344
296	6.608611442
297	6.615864799
298	6.633374658
299	6.640120577
300	6.643772993
301	6.647280138
302	6.647929823
303	6.650900549
304	6.723044846
305	6.759742415
306	6.774689782
307	6.780578623
308	6.787348829
309	6.798172876
310	6.799018177
311	6.822963233
312	6.828776444
313	6.83920974
314	6.865091753
315	6.867330139
316	6.873326375
317	6.877361864
318	6.888313879
319	6.900954116
320	6.902909339
321	6.919207692
322	6.930598169
323	6.933762126
324	6.952388112
325	6.96994825
326	6.992320592
327	6.99415541
328	7.026142877
329	7.030371201
330	7.032306194
331	7.091688381
332	7.106310934
333	7.141123215
334	7.158912236
335	7.188483896
336	7.191040102
337	7.199420113
338	7.222802202
339	7.233519276
340	7.235151168
341	7.265944278
342	7.276197488
343	7.27690799
344	7.29338415
345	7.318679843
346	7.330826007
347	7.334201466
348	7.414074142
349	7.42683367
350	7.429842927
351	7.433762774
352	7.451383273
353	7.455268265
354	7.464395292
355	7.467154152
356	7.480332012
357	7.517414833
358	7.523803147
359	7.530263429
360	7.536563835
361	7.545677207
362	7.60469707
363	7.605958944
364	7.608707759
365	7.625478061
366	7.6459614
367	7.650564544
368	7.654894132
369	7.656118342
370	7.660389995
371	7.678244713
372	7.68851884
373	7.710668774
374	7.712935823
375	7.713106055
376	7.758935967
377	7.778358936
378	7.784335831
379	7.816901279
380	7.855174762
381	7.858950143
382	7.872043965
383	7.877017614
384	7.880742111
385	7.886926248
386	7.933829387
387	8.002467454
388	8.015257
389	8.019014317
390	8.033063116
391	8.072940912
392	8.075602299
393	8.077296099
394	8.078988049
395	8.089375778
396	8.09912148
397	8.102669389
398	8.11999238
399	8.122198928
400	8.12827266
401	8.191537611
402	8.195910384
403	8.202623293
404	8.206388155
405	8.206998403
406	8.219995707
407	8.223133382
408	8.242078408
409	8.264214902
410	8.305487613
411	8.342765589
412	8.400229612
413	8.421498641
414	8.432225116
415	8.458644158
416	8.459726843
417	8.471847392
418	8.481950105
419	8.522657023
420	8.544288031
421	8.574203097
422	8.589882633
423	8.632995595
424	8.687473766
425	8.70197265
426	8.707018489
427	8.707567251
428	8.7251054
429	8.734419599
430	8.743301903
431	8.747764608
432	8.749066765
433	8.757125765
434	8.777566682
435	8.800173708
436	8.817135375
437	8.825088578
438	8.82691774
439	8.842597238
440	8.854786784
441	8.856391605
442	8.879638524
443	8.880191305
444	8.886346095
445	8.893850745
446	8.911462186
447	8.950657399
448	8.954467978
449	8.959308074
450	9.000999255
451	9.002120191
452	9.022159827
453	9.023332427
454	9.029856015
455	9.047325054
456	9.064856332
457	9.110216661
458	9.185498871
459	9.202893629
460	9.205877476
461	9.220394331
462	9.272393279
463	9.272982384
464	9.281033034
465	9.31669016
466	9.340587849
467	9.361769176
468	9.380721398
469	9.38137842
470	9.405796554
471	9.440996024
472	9.448572922
473	9.481723255
474	9.530818733
475	9.537003488
476	9.55833411
477	9.564855568
478	9.61426873
479	9.624607857
480	9.715308469
481	9.715921952
482	9.729655356
483	9.7440812
484	9.746261002
485	9.750575713
486	9.754347302
487	9.755808596
488	9.762534761
489	9.766149359
490	9.801060713
491	9.80819762
492	9.81643507
493	9.81892935
494	9.822906468
495	9.827029987
496	9.827121953
497	9.848870512
498	9.884664405
499	9.901191427
500	9.914480948
501	9.915215024
502	9.967023048
503	9.969640984
504	9.990729693
505	9.998129774
506	10.00205993
507	10.00606395
508	10.01672133
509	10.02884924
510	10.0412356
511	10.0430782
512	10.04751766
513	10.0511698
514	10.07559437
515	10.09403152
516	10.10429471
517	10.14575332
518	10.15587465
519	10.16251521
520	10.20970378
521	10.26338696
522	10.27118735
523	10.27123111
524	10.27627073
525	10.2835808
526	10.32385132
527	10.32460118
528	10.33279264
529	10.35521698
530	10.45004518
531	10.46119213
532	10.46156688
533	10.47293949
534	10.47773139
535	10.49423404
536	10.49685002
537	10.50752539
538	10.51995308
539	10.52615031
540	10.54846069
541	10.56298883
542	10.59678001
543	10.60200462
544	10.67220762
545	10.68272996
546	10.68377878
547	10.69780308
548	10.73024883
549	10.73521762
550	10.74545432
551	10.7579437
552	10.76190286
553	10.77671402
554	10.77718643
555	10.77797704
556	10.78392914
557	10.78861384
558	10.79319679
559	10.80594049
560	10.80609949
561	10.85058816
562	10.88820391
563	10.90075139
564	10.9047027
565	10.91028969
566	10.92442776
567	10.93338625
568	10.94992881
569	10.95033712
570	10.99533592
571	10.99836913
572	10.99917042
573	11.01620249
574	11.05432113
575	11.05700634
576	11.1305187
577	11.1383501
578	11.17213826
579	11.19644862
580	11.22788424
581	11.27442626
582	11.29150805
583	11.30725253
584	11.32683079
585	11.3536676
586	11.36140165
587	11.36929843
588	11.36931695
589	11.38505878
590	11.38877034
591	11.40399347
592	11.40832084
593	11.4173343
594	11.4953913
595	11.52018736
596	11.5512444
597	11.58583387
598	11.62564562
599	11.63230776
600	11.64304554
601	11.65862868
602	11.69060145
603	11.7100765
604	11.72127666
605	11.72681172
606	11.73815261
607	11.75693863
608	11.80194634
609	11.84566483
610	11.93774246
611	11.94643417
612	11.96676114
613	11.99972038
614	12.03403696
615	12.04397454
616	12.05393529
617	12.10618335
618	12.13877888
619	12.15442757
620	12.18190688
621	12.18560004
622	12.18750441
623	12.22333108
624	12.23738255
625	12.2521217
626	12.28080508
627	12.28102442
628	12.31620527
629	12.34924238
630	12.37053886
631	12.37280401
632	12.39889361
633	12.40455986
634	12.4305491
635	12.46944171
636	12.47602757
637	12.51821878
638	12.53563829
639	12.55943042
640	12.57543403
641	12.59000755
642	12.60020796
643	12.61183794
644	12.6305303
645	12.70286202
646	12.7319421
647	12.73916084
648	12.74391208
649	12.76324668
650	12.77646263
651	12.78654043
652	12.78765944
653	12.806253
654	12.80861539
655	12.81725385
656	12.83408303
657	12.84239617
658	12.86011843
659	12.8650343
660	12.88135115
661	12.8851425
662	12.88729948
663	12.91642324
664	12.92496879
665	12.93214141
666	12.93749972
667	12.93755154
668	12.94754937
669	12.95422868
670	12.96205425
671	12.98718533
672	12.99578272
673	13.01381703
674	13.01811105
675	13.027377
676	13.03013936
677	13.12456636
678	13.15686493
679	13.18405777
680	13.18893894
681	13.21455877
682	13.29767022
683	13.30163427
684	13.31407399
685	13.31617591
686	13.33356386
687	13.33918749
688	13.34942445
689	13.35003036
690	13.35815982
691	13.39498433
692	13.40823271
693	13.41876959
694	13.46036552
695	13.47332268
696	13.51409625
697	13.51693441
698	13.51787726
699	13.53409599
700	13.54681836
701	13.55999628
702	13.59817467
703	13.61171754
704	13.62924475
705	13.6812851
706	13.70345777
707	13.71380817
708	13.76213467
709	13.77809285
710	13.77965534
711	13.78178341
712	13.78723701
713	13.79104619
714	13.79641694
715	13.79905916
716	13.86756487
717	13.87384435
718	13.94368874
719	13.97301542
720	13.99462199
721	13.99513549
722	14.03835577
723	14.04812033
724	14.0620228
725	14.17568075
726	14.22404903
727	14.23693101
728	14.24947842
729	14.25227912
730	14.29672929
731	14.30785091
732	14.31082376
733	14.31502232
734	14.31991342
735	14.32147466
736	14.35867901
737	14.38805339
738	14.40626209
739	14.42749863
740	14.42885562
741	14.43105466
742	14.44975228
743	14.50451587
744	14.56362731
745	14.58005685
746	14.60751898
747	14.67903397
748	14.67955174
749	14.69955665
750	14.74232942
751	14.74361979
752	14.78734233
753	14.78816019
754	14.79751435
755	14.90174053
756	14.93021013
757	14.97899453
758	14.99362181
759	15.01415796
760	15.01878357
761	15.03055791
762	15.06446914
763	15.06778689
764	15.08545371
765	15.0952161
766	15.09820618
767	15.09891771
768	15.11125851
769	15.13920389
770	15.1394488
771	15.1714048
772	15.20597485
773	15.26987267
774	15.27149364
775	15.27166921
776	15.2830507
777	15.28496649
778	15.35551715
779	15.36327368
780	15.40986291
781	15.43735677
782	15.45647293
783	15.47208591
784	15.48653573
785	15.51191153
786	15.52916089
787	15.58601289
788	15.59641293
789	15.61134176
790	15.61613543
791	15.62326156
792	15.63529145
793	15.64273767
794	15.64621714
795	15.65211796
796	15.66070586
797	15.72356884
798	15.73167942
799	15.73582391
800	15.79181849
801	15.84789292
802	15.85041152
803	15.8648327
804	15.88361062
805	15.96644208
806	15.9802791
807	15.99463928
808	16.00066103
809	16.01017203
810	16.0620905
811	16.09217132
812	16.09867853
813	16.1286352
814	16.14722212
815	16.15092672
816	16.15604602
817	16.20474313
818	16.22220641
819	16.2370352
820	16.24011941
821	16.24644436
822	16.26184948
823	16.26444114
824	16.2930635
825	16.30415661
826	16.35204418
827	16.35254792
828	16.35983044
829	16.46558767
830	16.46654418
831	16.51070041
832	16.53560886
833	16.54020232
834	16.59252348
835	16.59801279
836	16.59922528
837	16.62939845
838	16.6471162
839	16.6484672
840	16.66552917
841	16.67103975
842	16.67194998
843	16.67718073
844	16.71059686
845	16.72128679
846	16.75386284
847	16.79448844
848	16.82227592
849	16.83254071
850	16.83450195
851	16.86279616
852	16.92187686
853	16.92730626
854	16.95776574
855	16.96214628
856	16.96979095
857	16.98423798
858	16.99024066
859	16.99373475
860	17.04274372
861	17.07481756
862	17.09903984
863	17.11369814
864	17.12580735
865	17.15776061
866	17.16798681
867	17.16895163
868	17.19030285
869	17.19616086
870	17.22095586
871	17.23238027
872	17.23421558
873	17.24705831
874	17.24982139
875	17.26100639
876	17.28106484
877	17.28536044
878	17.29969588
879	17.32757455
880	17.37787601
881	17.39366314
882	17.39501993
883	17.40973561
884	17.43917495
885	17.44656774
886	17.44840001
887	17.47215327
888	17.48030101
889	17.48931491
890	17.49012979
891	17.51089371
892	17.52606876
893	17.54920648
894	17.64467572
895	17.6747632
896	17.72378464
897	17.82886315
898	17.82942081
899	17.83436652
900	17.84617927
901	17.84769501
902	17.90184081
903	17.96137599
904	17.96847655
905	17.99581139
906	18.02639544
907	18.05614876
908	18.06448115
909	18.08950916
910	18.1156481
911	18.1194849
912	18.13240918
913	18.16789182
914	18.17058323
915	18.22106844
916	18.22610071
917	18.29065142
918	18.30508906
919	18.3254907
920	18.34786697
921	18.35195174
922	18.35214076
923	18.36594988
924	18.37133778
925	18.37631092
926	18.38466074
927	18.40348137
928	18.43621647
929	18.43943536
930	18.45870601
931	18.48358353
932	18.49804987
933	18.55521657
934	18.57334859
935	18.5963793
936	18.67349976
937	18.7153854
938	18.72930333
939	18.74960906
940	18.76308073
941	18.76362838
942	18.77957232
943	18.82609318
944	18.85773619
945	18.8690181
946	18.87159948
947	18.87162083
948	18.87581304
949	18.88709591
950	18.89507165
951	18.90950755
952	18.98963553
953	19.05010219
954	19.05657349
955	19.102074
956	19.10711793
957	19.12131176
958	19.17939159
959	19.17970778
960	19.19791754
961	19.21041926
962	19.25955201
963	19.30187
964	19.31946171
965	19.34027594
966	19.38387916
967	19.39936405
968	19.40734652
969	19.4321702
970	19.43574914
971	19.49694867
972	19.50393018
973	19.51761084
974	19.52893742
975	19.53658192
976	19.56775672
977	19.5684792
978	19.57346875
979	19.581981
980	19.58733871
981	19.59862333
982	19.60019663
983	19.61753145
984	19.6882162
985	19.69938009
986	19.73849336
987	19.76153573
988	19.7803363
989	19.78818561
990	19.83597112
991	19.84787979
992	19.86902031
993	19.8723546
994	19.8842404
995	19.89436017
996	19.92247374
997	20.01163638
998	20.02286717
999	20.02479455
1000	20.06994019
1001	20.15655229
1002	20.17456017
1003	20.17687887
1004	20.18530186
1005	20.18646329
1006	20.19757401
1007	20.21924881
1008	20.27373491
1009	20.27887079
1010	20.29347401
1011	20.3034962
1012	20.30667635
1013	20.3167368
1014	20.31759549
1015	20.34528369
1016	20.34958886
1017	20.37826451
1018	20.40024436
1019	20.40327015
1020	20.40601686
1021	20.45945141
1022	20.46715452
1023	20.47390998
1024	20.47659709
1025	20.48907673
1026	20.49833359
1027	20.50514139
1028	20.5099924
1029	20.55065092
1030	20.56802297
1031	20.59220103
1032	20.59242983
1033	20.6057733
1034	20.62074585
1035	20.62289153
1036	20.64895585
1037	20.65593893
1038	20.65603864
1039	20.65775581
1040	20.72581132
1041	20.83533848
1042	20.84352379
1043	20.86418618
1044	20.89441087
1045	20.93944163
1046	20.94966282
1047	20.95379602
1048	20.96934974
1049	20.98333678
1050	21.02420173
1051	21.04606913
1052	21.08905088
1053	21.10891776
1054	21.13726179
1055	21.17001853
1056	21.17188386
1057	21.17494012
1058	21.17617006
1059	21.18464917
1060	21.1851571
1061	21.19354539
1062	21.29186656
1063	21.32823545
1064	21.3310199
1065	21.33233886
1066	21.33342901
1067	21.34026888
1068	21.42241757
1069	21.47412041
1070	21.48538141
1071	21.52564125
1072	21.53977003
1073	21.58255976
1074	21.6209873
1075	21.63104532
1076	21.6364455
1077	21.66276056
1078	21.67529171
1079	21.67908315
1080	21.69649305
1081	21.70251892
1082	21.72884542
1083	21.74098225
1084	21.75284021
1085	21.79826598
1086	21.8100252
1087	21.8364789
1088	21.84514964
1089	21.85471949
1090	21.87029849
1091	21.89172971
1092	21.91435835
1093	21.94032967
1094	21.94171791
1095	21.97679398
1096	21.98779784
1097	22.00729482
1098	22.00976369
1099	22.05024425
1100	22.05152836
1101	22.07768383
1102	22.0908398
1103	22.10217005
1104	22.10820115
1105	22.13021378
1106	22.14856686
1107	22.17805485
1108	22.22184438
1109	22.26219422
1110	22.27599305
1111	22.28054228
1112	22.2888387
1113	22.38494412
1114	22.42352429
1115	22.43139927
1116	22.43354547
1117	22.49540788
1118	22.54687419
1119	22.56940589
1120	22.57756897
1121	22.59512674
1122	22.60001405
1123	22.61019358
1124	22.65186088
1125	22.6939414
1126	22.69713894
1127	22.71107991
1128	22.74201963
1129	22.77472366
1130	22.78109866
1131	22.78776507
1132	22.79710992
1133	22.84658804
1134	22.89598399
1135	22.92118652
1136	22.92348997
1137	22.96292791
1138	22.9856284
1139	22.99592794
1140	22.99700664
1141	23.0183336
1142	23.02308653
1143	23.02487778
1144	23.04357497
1145	23.06307224
1146	23.08246348
1147	23.08278527
1148	23.09183273
1149	23.12836993
1150	23.13197954
1151	23.14088513
1152	23.14116353
1153	23.17978381
1154	23.18742058
1155	23.18778071
1156	23.22107984
1157	23.2937519
1158	23.29481269
1159	23.3128726
1160	23.34715997
1161	23.36542785
1162	23.45734601
1163	23.47563337
1164	23.49018374
1165	23.52193609
1166	23.55549284
1167	23.58653725
1168	23.65382255
1169	23.65778717
1170	23.66947818
1171	23.6724464
1172	23.68622912
1173	23.71574394
1174	23.7228944
1175	23.75857031
1176	23.76564583
1177	23.76633757
1178	23.77085754
1179	23.80266254
1180	23.80494631
1181	23.81546514
1182	23.83169451
1183	23.83258496
1184	23.85940213
1185	23.86280757
1186	23.87862418
1187	23.87987907
1188	23.90534295
1189	23.93455192
1190	23.95488906
1191	23.98007268
1192	24.07533863
1193	24.07885308
1194	24.10612048
1195	24.14178113
1196	24.1529395
1197	24.17411465
1198	24.18285401
1199	24.22862594
1200	24.23119325
1201	24.2399241
1202	24.31374526
1203	24.31965534
1204	24.3264
1205	24.36655143
1206	24.37263923
1207	24.38398914
1208	24.38834793
1209	24.42505907
1210	24.46454228
1211	24.55107177
1212	24.55274182
1213	24.57585678
1214	24.58232342
1215	24.6218166
1216	24.65563103
1217	24.66863775
1218	24.69534027
1219	24.7085569
1220	24.72928881
1221	24.73116123
1222	24.74556933
1223	24.75266961
1224	24.79026199
1225	24.84688246
1226	24.88465952
1227	24.89602595
1228	24.92106693
1229	24.92174676
1230	24.95846845
1231	24.97380713
1232	25.01056567
1233	25.01323688
1234	25.04332533
1235	25.06458692
1236	25.08492478
1237	25.11391316
1238	25.14585391
1239	25.1485439
1240	25.15091581
1241	25.15241153
1242	25.2007614
1243	25.2339426
1244	25.24496994
1245	25.25222292
1246	25.2551323
1247	25.32442821
1248	25.32942338
1249	25.36193336
1250	25.36574051
1251	25.36798249
1252	25.39913297
1253	25.45114967
1254	25.45490412
1255	25.49598133
1256	25.49856532
1257	25.51231271
1258	25.52221458
1259	25.52447838
1260	25.53854205
1261	25.5592649
1262	25.64736896
1263	25.6532973
1264	25.6833978
1265	25.68757968
1266	25.70095066
1267	25.72936673
1268	25.73792011
1269	25.74769965
1270	25.75979033
1271	25.81059526
1272	25.83934341
1273	25.87129714
1274	25.90566029
1275	25.90856607
1276	25.92452001
1277	25.93057796
1278	25.9515745
1279	25.96233258
1280	26.02071454
1281	26.04621876
1282	26.04829732
1283	26.05827053
1284	26.08829698
1285	26.09498295
1286	26.10054297
1287	26.1249758
1288	26.13101557
1289	26.13157228
1290	26.14203977
1291	26.16699524
1292	26.18558986
1293	26.18627814
1294	26.21183488
1295	26.22235484
1296	26.27666125
1297	26.29349232
1298	26.29752579
1299	26.3444413
1300	26.36173169
1301	26.3619443
1302	26.38725667
1303	26.3938996
1304	26.41156526
1305	26.41305696
1306	26.44417289
1307	26.44492811
1308	26.46339966
1309	26.46866308
1310	26.49910612
1311	26.54618348
1312	26.59930685
1313	26.61429416
1314	26.65064484
1315	26.65601374
1316	26.66659138
1317	26.69047899
1318	26.70760834
1319	26.75446833
1320	26.77079674
1321	26.77633818
1322	26.7827298
1323	26.79558952
1324	26.89135164
1325	26.89735656
1326	26.8990534
1327	26.90979219
1328	26.91441577
1329	26.91795165
1330	26.95296347
1331	26.96392408
1332	26.9684621
1333	26.97851625
1334	26.99633032
1335	27.01944473
1336	27.02809945
1337	27.05417202
1338	27.11460311
1339	27.11585576
1340	27.18934118
1341	27.22133507
1342	27.25282549
1343	27.25512857
1344	27.30212094
1345	27.30544422
1346	27.3224505
1347	27.35936382
1348	27.37900917
1349	27.39641964
1350	27.44374139
1351	27.53041869
1352	27.57251238
1353	27.60535662
1354	27.63516418
1355	27.66911917
1356	27.70363485
1357	27.70979935
1358	27.72847541
1359	27.7756491
1360	27.80912726
1361	27.81019522
1362	27.86664934
1363	27.86853774
1364	27.87485053
1365	27.87793817
1366	27.89090666
1367	27.89892178
1368	27.92780928
1369	27.95373305
1370	27.96367475
1371	27.98006783
1372	27.98757418
1373	28.00814734
1374	28.04909632
1375	28.05371273
1376	28.05610104
1377	28.06521473
1378	28.17280459
1379	28.19958325
1380	28.21693513
1381	28.21929708
1382	28.24804704
1383	28.25983486
1384	28.28164962
1385	28.2887505
1386	28.29371739
1387	28.36603733
1388	28.36727585
1389	28.39535107
1390	28.43945602
1391	28.47145592
1392	28.4840508
1393	28.53217548
1394	28.55313272
1395	28.57694989
1396	28.59725464
1397	28.60084164
1398	28.6047553
1399	28.61941375
1400	28.62676585
1401	28.63542596
1402	28.63858019
1403	28.64952204
1404	28.65788952
1405	28.67359964
1406	28.67993654
1407	28.68259648
1408	28.68956787
1409	28.70226827
1410	28.72528213
1411	28.76985401
1412	28.77309864
1413	28.77450566
1414	28.79126924
1415	28.80725308
1416	28.80974199
1417	28.8139067
1418	28.82647717
1419	28.85141301
1420	28.85997375
1421	28.89179863
1422	28.91777121
1423	28.9410433
1424	28.96086654
1425	28.96525685
1426	28.98177047
1427	29.01198628
1428	29.04592995
1429	29.04975749
1430	29.05075055
1431	29.07391827
1432	29.08224576
1433	29.09222272
1434	29.09241044
1435	29.09543025
1436	29.2033649
1437	29.22390973
1438	29.22655579
1439	29.23596681
1440	29.2459968
1441	29.25345743
1442	29.25684673
1443	29.32122396
1444	29.35360929
1445	29.37413787
1446	29.39080837
1447	29.39321898
1448	29.39822695
1449	29.40825611
1450	29.45992629
1451	29.4697616
1452	29.48498847
1453	29.51840602
1454	29.53691395
1455	29.5626365
1456	29.56886805
1457	29.57195697
1458	29.5813642
1459	29.61759469
1460	29.62876922
1461	29.68259712
1462	29.6871407
1463	29.71209804
1464	29.72654683
1465	29.74778757
1466	29.7829993
1467	29.8297894
1468	29.84833473
1469	29.87738344
1470	29.89355175
1471	29.9061862
1472	29.91783441
1473	29.92708382
1474	29.92780679
1475	29.94893234
1476	29.95169331
1477	29.95589636
1478	29.96094093
1479	29.99619098
1480	30.00037769
1481	30.00407945
1482	30.04578699
1483	30.11882021
1484	30.1371773
1485	30.15640861
1486	30.18059946
1487	30.19066959
1488	30.21655558
1489	30.2217702
1490	30.22437014
1491	30.32974219
1492	30.35275927
1493	30.35323556
1494	30.36665056
1495	30.37961132
1496	30.39973458
1497	30.41621141
1498	30.4221702
1499	30.43480148
1500	30.47678304
1501	30.53726728
1502	30.61992903
1503	30.62693166
1504	30.67490666
1505	30.68029959
1506	30.68872225
1507	30.73451881
1508	30.74102766
1509	30.81844479
1510	30.85081641
1511	30.85592516
1512	30.87790677
1513	30.88740901
1514	30.89335922
1515	30.89628014
1516	30.91264984
1517	30.92066261
1518	30.93111296
1519	30.96104349
1520	30.97061131
1521	30.99396423
1522	31.01494443
1523	31.02909371
1524	31.03042921
1525	31.12586871
1526	31.12678941
1527	31.14076157
1528	31.14617397
1529	31.15234024
1530	31.20577768
1531	31.21724229
1532	31.22882713
1533	31.23595755
1534	31.2446526
1535	31.25038629
1536	31.26459847
1537	31.28738454
1538	31.30568228
1539	31.31202871
1540	31.3143054
1541	31.31469028
1542	31.3508927
1543	31.39254173
1544	31.39829259
1545	31.40534617
1546	31.42205654
1547	31.43831958
1548	31.46217766
1549	31.53202173
1550	31.53292146
1551	31.5332683
1552	31.53761958
1553	31.54892531
1554	31.60126615
1555	31.64337513
1556	31.69216933
1557	31.70363745
1558	31.79910203
1559	31.80791331
1560	31.81017443
1561	31.82873202
1562	31.8389405
1563	31.84920057
1564	31.8537886
1565	31.89495916
1566	31.90614703
1567	31.92991298
1568	31.9576342
1569	31.98183217
1570	32.00648133
1571	32.02458955
1572	32.0711762
1573	32.07530478
1574	32.12026573
1575	32.1267787
1576	32.1375045
1577	32.14731186
1578	32.15921683
1579	32.16009737
1580	32.1792882
1581	32.18191562
1582	32.18891996
1583	32.22585543
1584	32.22934135
1585	32.23409038
1586	32.26682823
1587	32.27087629
1588	32.27638071
1589	32.27651082
1590	32.30275013
1591	32.36859456
1592	32.39046044
1593	32.39720012
1594	32.4134838
1595	32.44523943
1596	32.47568049
1597	32.4825387
1598	32.48262845
1599	32.49310756
1600	32.50633343
1601	32.60851422
1602	32.6270744
1603	32.63883493
1604	32.66897155
1605	32.67167694
1606	32.70082878
1607	32.70227197
1608	32.73006883
1609	32.73913524
1610	32.8233657
1611	32.82637628
1612	32.85866786
1613	32.86553321
1614	32.91350176
1615	32.92880325
1616	32.94255062
1617	32.97399448
1618	33.02838436
1619	33.03635591
1620	33.03879951
1621	33.05951355
1622	33.06414274
1623	33.115648
1624	33.12365404
1625	33.15299989
1626	33.1875014
1627	33.1946579
1628	33.21626945
1629	33.2458801
1630	33.25087848
1631	33.26511383
1632	33.26572609
1633	33.28482058
1634	33.30313255
1635	33.33271913
1636	33.36430008
1637	33.3649121
1638	33.37661835
1639	33.37715016
1640	33.39894373
1641	33.42760655
1642	33.45810241
1643	33.46073857
1644	33.4681248
1645	33.47978472
1646	33.48561348
1647	33.56173574
1648	33.57974471
1649	33.58010823
1650	33.59221331
1651	33.59519884
1652	33.6114229
1653	33.64665017
1654	33.64981145
1655	33.65772233
1656	33.69067633
1657	33.69730128
1658	33.76113517
1659	33.76139389
1660	33.81300259
1661	33.83818439
1662	33.8537397
1663	33.8716457
1664	33.90436825
1665	33.90849377
1666	33.91486247
1667	33.9228643
1668	33.9256781
1669	33.92901121
1670	33.93704073
1671	33.95866141
1672	33.97140442
1673	33.9721994
1674	33.98587358
1675	33.99919571
1676	34.00309822
1677	34.02359216
1678	34.03878622
1679	34.04066436
1680	34.05765523
1681	34.08361048
1682	34.09263989
1683	34.15610488
1684	34.1649613
1685	34.25172703
1686	34.31454605
1687	34.32065021
1688	34.34611731
1689	34.34673178
1690	34.34738078
1691	34.41517244
1692	34.41754414
1693	34.43253786
1694	34.43572659
1695	34.44237003
1696	34.46470533
1697	34.46534413
1698	34.47701554
1699	34.48162137
1700	34.49374057
1701	34.510835
1702	34.54584165
1703	34.57196792
1704	34.57617002
1705	34.58468
1706	34.63758777
1707	34.6387313
1708	34.69328405
1709	34.69709449
1710	34.71011199
1711	34.71751958
1712	34.72192347
1713	34.73105655
1714	34.73198398
1715	34.77166377
1716	34.78603881
1717	34.86120171
1718	34.91310414
1719	34.92823267
1720	35.01057465
1721	35.0389148
1722	35.05221873
1723	35.07956074
1724	35.08874312
1725	35.09950328
1726	35.10987355
1727	35.11207318
1728	35.12559138
1729	35.18495783
1730	35.20048958
1731	35.21112086
1732	35.26849428
1733	35.27008875
1734	35.27077031
1735	35.33089247
1736	35.33445622
1737	35.34710042
1738	35.34847869
1739	35.36939252
1740	35.3744204
1741	35.40073158
1742	35.40281949
1743	35.41425758
1744	35.41580359
1745	35.46875892
1746	35.50726187
1747	35.51629913
1748	35.54186512
1749	35.55617565
1750	35.55936263
1751	35.56798723
1752	35.5944163
1753	35.61221483
1754	35.64422761
1755	35.65440809
1756	35.74359848
1757	35.76078072
1758	35.80504779
1759	35.83081229
1760	35.83796033
1761	35.84720503
1762	35.85065633
1763	35.8577522
1764	35.88032307
1765	35.89274565
1766	35.89672755
1767	35.92032064
1768	35.92359151
1769	35.92414871
1770	35.93413543
1771	36.03777533
1772	36.05391221
1773	36.07719243
1774	36.08033722
1775	36.12421703
1776	36.13023188
1777	36.1325662
1778	36.14406039
1779	36.15047366
1780	36.15356351
1781	36.26960274
1782	36.30118694
1783	36.32922343
1784	36.3813892
1785	36.38219592
1786	36.42070758
1787	36.42319131
1788	36.43186854
1789	36.43360548
1790	36.51181013
1791	36.5528071
1792	36.5573204
1793	36.56261625
1794	36.58948136
1795	36.59277473
1796	36.61717348
1797	36.6372066
1798	36.67619029
1799	36.7179467
1800	36.76971029
1801	36.76998872
1802	36.81191154
1803	36.89156598
1804	36.94464211
1805	36.96591846
1806	36.98752242
1807	36.99837025
1808	37.00419245
1809	37.01745815
1810	37.02230393
1811	37.0691583
1812	37.09182272
1813	37.10950987
1814	37.12934374
1815	37.13723137
1816	37.14316821
1817	37.16647488
1818	37.17748159
1819	37.19179698
1820	37.20551776
1821	37.21165924
1822	37.21601814
1823	37.2450681
1824	37.25902967
1825	37.26725925
1826	37.27613532
1827	37.32235825
1828	37.34724544
1829	37.34824495
1830	37.36546997
1831	37.38116907
1832	37.38468885
1833	37.40870673
1834	37.44487646
1835	37.44872977
1836	37.60061035
1837	37.63346152
1838	37.64575872
1839	37.65885618
1840	37.70074546
1841	37.71386673
1842	37.72637141
1843	37.76371495
1844	37.78680313
1845	37.79765878
1846	37.85799917
1847	37.87720407
1848	37.88931971
1849	37.90041957
1850	37.91753176
1851	37.92050862
1852	37.92075375
1853	37.92156202
1854	37.9356585
1855	37.97366959
1856	38.00513045
1857	38.0433552
1858	38.05115265
1859	38.06496085
1860	38.06588963
1861	38.09050624
1862	38.09227661
1863	38.14556173
1864	38.16917275
1865	38.21396088
1866	38.25606518
1867	38.26440805
1868	38.30232514
1869	38.31847403
1870	38.36035174
1871	38.37619443
1872	38.38012145
1873	38.40338907
1874	38.4408862
1875	38.44139906
1876	38.49228767
1877	38.51230205
1878	38.6252404
1879	38.63073628
1880	38.64576556
1881	38.64904632
1882	38.67641861
1883	38.68347906
1884	38.69150485
1885	38.70842481
1886	38.7249473
1887	38.77899649
1888	38.79317507
1889	38.82408083
1890	38.84916332
1891	38.9001379
1892	38.9023625
1893	38.90615464
1894	38.94270455
1895	38.95248026
1896	38.99227131
1897	39.03388109
1898	39.06540697
1899	39.07283517
1900	39.11029466
1901	39.11182808
1902	39.12579745
1903	39.15618169
1904	39.15798106
1905	39.18453549
1906	39.18665197
1907	39.19442227
1908	39.19551234
1909	39.19982197
1910	39.24554443
1911	39.27663112
1912	39.28368973
1913	39.32880073
1914	39.35787553
1915	39.38464251
1916	39.40830682
1917	39.42978652
1918	39.47297003
1919	39.51196724
1920	39.53337706
1921	39.53533285
1922	39.55609796
1923	39.55676157
1924	39.57525236
1925	39.5813141
1926	39.59652722
1927	39.60509375
1928	39.63415154
1929	39.67871414
1930	39.68757674
1931	39.73249373
1932	39.77136618
1933	39.79482977
1934	39.81416251
1935	39.84161694
1936	39.85006059
1937	39.86032207
1938	39.86825402
1939	39.89382281
1940	39.91236708
1941	39.93582282
1942	39.96227133
1943	39.97981445
1944	40.00547574
1945	40.00835026
1946	40.02317901
1947	40.06252866
1948	40.0727903
1949	40.08524943
1950	40.08637112
1951	40.10846415
1952	40.1264552
1953	40.12845374
1954	40.2079695
1955	40.2428251
1956	40.26809763
1957	40.29615376
1958	40.33399414
1959	40.3861703
1960	40.40730572
1961	40.43034393
1962	40.48322306
1963	40.49879098
1964	40.5304712
1965	40.55205553
1966	40.5668598
1967	40.57129679
1968	40.57767761
1969	40.58100438
1970	40.58392348
1971	40.58939707
1972	40.60252057
1973	40.60597003
1974	40.61442851
1975	40.61773386
1976	40.61885343
1977	40.64734133
1978	40.72754933
1979	40.74820296
1980	40.75377874
1981	40.7599684
1982	40.76009939
1983	40.7796595
1984	40.80544718
1985	40.81562654
1986	40.82670001
1987	40.84195409
1988	40.85399614
1989	40.90409755
1990	40.96463902
1991	40.97640443
1992	41.00742938
1993	41.01363853
1994	41.02960867
1995	41.03033833
1996	41.06078206
1997	41.06991106
1998	41.06994145
1999	41.08094816
2000	41.08595137
2001	41.08693103
2002	41.1274566
2003	41.13316248
2004	41.13866323
2005	41.1471178
2006	41.17275478
2007	41.18338673
2008	41.21200268
2009	41.21309824
2010	41.25320727
2011	41.25321693
2012	41.3194544
2013	41.33408495
2014	41.37376614
2015	41.37393859
2016	41.40264668
2017	41.41056001
2018	41.53025804
2019	41.56978162
2020	41.61626329
2021	41.61855852
2022	41.62307046
2023	41.62947576
2024	41.65078586
2025	41.65780549
2026	41.667037
2027	41.67575534
2028	41.73320001
2029	41.78364264
2030	41.79401855
2031	41.80117772
2032	41.8024482
2033	41.81918636
2034	41.8219797
2035	41.82436897
2036	41.83515916
2037	41.83658497
2038	41.8981641
2039	41.90852753
2040	41.93175463
2041	41.94985762
2042	41.96176426
2043	42.00694745
2044	42.02436597
2045	42.05430083
2046	42.06883447
2047	42.07639539
2048	42.0848438
2049	42.10887912
2050	42.11291001
2051	42.16361825
2052	42.23804926
2053	42.24661255
2054	42.26505539
2055	42.39967716
2056	42.42860594
2057	42.45707772
2058	42.46826592
2059	42.48307101
2060	42.49050023
2061	42.49645916
2062	42.49714051
2063	42.545377
2064	42.55264515
2065	42.57463296
2066	42.58148147
2067	42.58176659
2068	42.62775045
2069	42.64581603
2070	42.66780977
2071	42.68262955
2072	42.68437677
2073	42.70460882
2074	42.72033007
2075	42.74602625
2076	42.75226945
2077	42.77806357
2078	42.79457891
2079	42.83038865
2080	42.85392404
2081	42.87596006
2082	42.88013098
2083	42.88676639
2084	42.90680114
2085	42.91926094
2086	42.92089063
2087	42.99564112
2088	42.99599085
2089	43.01670185
2090	43.02801715
2091	43.03730483
2092	43.03941554
2093	43.04583354
2094	43.12847332
2095	43.15426956
2096	43.16698061
2097	43.17121145
2098	43.17533695
2099	43.27326821
2100	43.32036003
2101	43.33116746
2102	43.34227832
2103	43.36801014
2104	43.40090113
2105	43.45680301
2106	43.52090037
2107	43.54032937
2108	43.56075476
2109	43.58380615
2110	43.60522789
2111	43.60787498
2112	43.63428719
2113	43.64048392
2114	43.6769966
2115	43.68859573
2116	43.70464477
2117	43.71162992
2118	43.71292319
2119	43.73363426
2120	43.76801979
2121	43.81015781
2122	43.85602085
2123	43.85922296
2124	43.85945807
2125	43.88492314
2126	43.89779894
2127	43.93270189
2128	43.9860815
2129	44.04619384
2130	44.0616701
2131	44.09955093
2132	44.12304622
2133	44.12374002
2134	44.13143451
2135	44.1376686
2136	44.13839859
2137	44.15262715
2138	44.1654539
2139	44.16914197
2140	44.18928843
2141	44.19255915
2142	44.20261617
2143	44.22146521
2144	44.23559657
2145	44.28277586
2146	44.28902632
2147	44.29960637
2148	44.32928732
2149	44.36442443
2150	44.43968355
2151	44.45455979
2152	44.46381474
2153	44.49617827
2154	44.52364071
2155	44.53001885
2156	44.58501643
2157	44.59116562
2158	44.63332277
2159	44.6423096
2160	44.65440045
2161	44.67071578
2162	44.67778374
2163	44.70843277
2164	44.73125908
2165	44.74884916
2166	44.78939272
2167	44.80793187
2168	44.86263264
2169	44.8679886
2170	44.87560456
2171	44.89040853
2172	44.91166911
2173	44.91300692
2174	44.95016044
2175	44.95594773
2176	44.95645188
2177	44.99223235
2178	45.02293291
2179	45.0594275
2180	45.06498217
2181	45.09572219
2182	45.09632833
2183	45.11695503
2184	45.15791551
2185	45.17553014
2186	45.19160736
2187	45.20693284
2188	45.24727429
2189	45.25690994
2190	45.25975757
2191	45.27414369
2192	45.28059162
2193	45.29505063
2194	45.3042256
2195	45.37446204
2196	45.39862508
2197	45.40265999
2198	45.40995633
2199	45.41203996
2200	45.41724152
2201	45.42308035
2202	45.42732873
2203	45.42915352
2204	45.45694427
2205	45.46681057
2206	45.46977043
2207	45.50526708
2208	45.52400489
2209	45.54064483
2210	45.55457165
2211	45.55775841
2212	45.58957612
2213	45.5930069
2214	45.59345696
2215	45.61936443
2216	45.63390233
2217	45.63621576
2218	45.63706326
2219	45.64541924
2220	45.6521459
2221	45.66302257
2222	45.66854024
2223	45.68945195
2224	45.69585752
2225	45.70646221
2226	45.75452017
2227	45.77499367
2228	45.79626217
2229	45.80073891
2230	45.8061631
2231	45.8315574
2232	45.83288418
2233	45.84395551
2234	45.86779755
2235	45.8695071
2236	45.88039965
2237	45.88120074
2238	45.88331271
2239	45.9220474
2240	45.92342015
2241	45.93447727
2242	45.94424903
2243	45.96386267
2244	45.96694561
2245	45.96947581
2246	45.98926886
2247	46.00129499
2248	46.00584024
2249	46.04780425
2250	46.0543381
2251	46.05833958
2252	46.093254
2253	46.09462395
2254	46.13973572
2255	46.14291093
2256	46.14521898
2257	46.16837273
2258	46.17155767
2259	46.17173686
2260	46.18378621
2261	46.18435049
2262	46.22537873
2263	46.23288762
2264	46.23453611
2265	46.24001813
2266	46.26299077
2267	46.30332575
2268	46.32198292
2269	46.36690895
2270	46.36958467
2271	46.37585072
2272	46.44405484
2273	46.44624849
2274	46.44694406
2275	46.45068817
2276	46.48657026
2277	46.53662599
2278	46.54039695
2279	46.56893293
2280	46.58176062
2281	46.5899406
2282	46.59523604
2283	46.5986555
2284	46.62671778
2285	46.65003077
2286	46.68017382
2287	46.69047017
2288	46.71478227
2289	46.72579162
2290	46.75575314
2291	46.76988559
2292	46.77494336
2293	46.78183617
2294	46.78204265
2295	46.82034837
2296	46.83100257
2297	46.83665191
2298	46.84090775
2299	46.88771835
2300	46.89570898
2301	46.90216255
2302	46.94359096
2303	46.96618926
2304	47.00020657
2305	47.01988681
2306	47.08792482
2307	47.09610099
2308	47.10539749
2309	47.12693415
2310	47.12854208
2311	47.13105216
2312	47.16156588
2313	47.20519477
2314	47.2147771
2315	47.24120966
2316	47.27103436
2317	47.27390707
2318	47.31972605
2319	47.3423651
2320	47.38504523
2321	47.42625651
2322	47.44209838
2323	47.45066227
2324	47.46607725
2325	47.48349495
2326	47.53814419
2327	47.54353637
2328	47.54474794
2329	47.54905126
2330	47.55659636
2331	47.56751397
2332	47.5851552
2333	47.59127906
2334	47.60537922
2335	47.61948922
2336	47.6624718
2337	47.66600543
2338	47.67064587
2339	47.73335196
2340	47.74830715
2341	47.75126906
2342	47.77041126
2343	47.77966758
2344	47.81920676
2345	47.82366497
2346	47.89264577
2347	47.90135174
2348	47.91769868
2349	47.93901389
2350	48.01559147
2351	48.05265702
2352	48.08740462
2353	48.08791452
2354	48.08850731
2355	48.12641306
2356	48.14307169
2357	48.16158103
2358	48.18410354
2359	48.18632173
2360	48.1869891
2361	48.19017177
2362	48.19919276
2363	48.20947357
2364	48.21069734
2365	48.21135132
2366	48.23106908
2367	48.24404927
2368	48.25834026
2369	48.32570502
2370	48.35789201
2371	48.37859238
2372	48.38899363
2373	48.39010629
2374	48.40689962
2375	48.42251138
2376	48.42267198
2377	48.44404237
2378	48.45146487
2379	48.51840737
2380	48.56985127
2381	48.57103505
2382	48.58679845
2383	48.68330315
2384	48.69226042
2385	48.70033904
2386	48.70519109
2387	48.71331406
2388	48.72499912
2389	48.7344786
2390	48.79174034
2391	48.81899787
2392	48.82464909
2393	48.82560848
2394	48.82603725
2395	48.85097193
2396	48.88166367
2397	48.8918468
2398	48.92368465
2399	48.9501372
2400	48.95158616
2401	48.97274249
2402	49.01503409
2403	49.06619185
2404	49.07037681
2405	49.07107157
2406	49.07289085
2407	49.08601158
2408	49.13263379
2409	49.15198039
2410	49.17383301
2411	49.18413102
2412	49.2094984
2413	49.22946231
2414	49.23096523
2415	49.23557293
2416	49.2355967
2417	49.24801691
2418	49.25790273
2419	49.26394454
2420	49.2882491
2421	49.2967249
2422	49.29845511
2423	49.30959264
2424	49.35642647
2425	49.36035688
2426	49.36617853
2427	49.37660493
2428	49.37993189
2429	49.46540652
2430	49.51000421
2431	49.52850578
2432	49.54081355
2433	49.57552587
2434	49.57686306
2435	49.59972728
2436	49.60302232
2437	49.62630439
2438	49.64968287
2439	49.65476691
2440	49.65479514
2441	49.66635164
2442	49.71398692
2443	49.72348781
2444	49.72663602
2445	49.73080482
2446	49.7583117
2447	49.77167793
2448	49.78983722
2449	49.81715137
2450	49.8208101
2451	49.82279367
2452	49.82618415
2453	49.88503832
2454	49.90249237
2455	49.94113089
2456	49.95922321
2457	49.9681065
2458	49.98940096
2459	50.0141648
2460	50.02321691
2461	50.03065531
2462	50.03130806
2463	50.05469088
2464	50.06921634
2465	50.09181666
2466	50.11735398
2467	50.15338458
2468	50.18712554
2469	50.25635084
2470	50.27642416
2471	50.30849973
2472	50.35430086
2473	50.35930525
2474	50.37021843
2475	50.37621952
2476	50.43494038
2477	50.43794844
2478	50.49138596
2479	50.51421009
2480	50.5231081
2481	50.53478665
2482	50.53860805
2483	50.5591649
2484	50.56328575
2485	50.58243729
2486	50.63690262
2487	50.6380179
2488	50.66672035
2489	50.67043334
2490	50.68649214
2491	50.71411078
2492	50.7505907
2493	50.80062659
2494	50.8055624
2495	50.81719407
2496	50.82228471
2497	50.83993339
2498	50.86713396
2499	50.91142513
2500	50.98968415
2501	51.00278354
2502	51.00618107
2503	51.01162339
2504	51.01883496
2505	51.02142034
2506	51.03524996
2507	51.07876099
2508	51.11008933
2509	51.12249092
2510	51.15434186
2511	51.16542348
2512	51.17898958
2513	51.19024881
2514	51.21472148
2515	51.222995
2516	51.22468371
2517	51.25717638
2518	51.27364183
2519	51.27372606
2520	51.33634217
2521	51.38784879
2522	51.40545764
2523	51.43549117
2524	51.45329041
2525	51.4707049
2526	51.48395116
2527	51.50443005
2528	51.50930051
2529	51.56138837
2530	51.57121934
2531	51.61162005
2532	51.65763025
2533	51.673819
2534	51.67981465
2535	51.69220904
2536	51.74486788
2537	51.77727152
2538	51.82380878
2539	51.82456907
2540	51.83818656
2541	51.84495669
2542	51.84945595
2543	51.85063723
2544	51.88038767
2545	51.88452108
2546	51.92942454
2547	51.93330187
2548	51.94784659
2549	51.98317099
2550	51.99865412
2551	52.05675892
2552	52.09165094
2553	52.09816737
2554	52.15747987
2555	52.20074106
2556	52.25746554
2557	52.26308745
2558	52.26629844
2559	52.27026805
2560	52.29158705
2561	52.30711911
2562	52.31957054
2563	52.32256942
2564	52.32795727
2565	52.34212794
2566	52.37711291
2567	52.41705549
2568	52.47726836
2569	52.4852054
2570	52.48694246
2571	52.49034679
2572	52.49222018
2573	52.49925563
2574	52.51147495
2575	52.51334134
2576	52.5239726
2577	52.53330906
2578	52.57212926
2579	52.57363481
2580	52.57458222
2581	52.58957004
2582	52.59202099
2583	52.60154302
2584	52.67956131
2585	52.68150332
2586	52.7117878
2587	52.73632763
2588	52.74581918
2589	52.79065251
2590	52.79832268
2591	52.80538091
2592	52.84683455
2593	52.9122465
2594	52.92562197
2595	52.93668002
2596	52.98612092
2597	53.00528615
2598	53.02240363
2599	53.06909833
2600	53.07256998
2601	53.07716317
2602	53.07951962
2603	53.0886248
2604	53.09330565
2605	53.11633839
2606	53.12248368
2607	53.14959623
2608	53.20203325
2609	53.24894431
2610	53.26852716
2611	53.28917012
2612	53.29988127
2613	53.29996779
2614	53.32666319
2615	53.36263358
2616	53.37274
2617	53.37669532
2618	53.49331712
2619	53.49539768
2620	53.5465956
2621	53.57627434
2622	53.57949473
2623	53.59242637
2624	53.60824155
2625	53.61562925
2626	53.62319216
2627	53.63815606
2628	53.64310616
2629	53.68394914
2630	53.71412463
2631	53.72182721
2632	53.72725665
2633	53.73550284
2634	53.73580236
2635	53.73956165
2636	53.77989704
2637	53.79767242
2638	53.80865261
2639	53.82778244
2640	53.83435817
2641	53.85781846
2642	53.89338101
2643	53.9807302
2644	53.98998407
2645	54.02784225
2646	54.08229427
2647	54.09620776
2648	54.11979303
2649	54.14018983
2650	54.17716578
2651	54.25032587
2652	54.25241853
2653	54.26300643
2654	54.27719988
2655	54.29268211
2656	54.29812223
2657	54.3060242
2658	54.30643508
2659	54.36861632
2660	54.37569665
2661	54.38660372
2662	54.39446122
2663	54.40666088
2664	54.41029567
2665	54.42697872
2666	54.43631363
2667	54.44175942
2668	54.47213007
2669	54.47580161
2670	54.48251483
2671	54.52999683
2672	54.5566443
2673	54.56726422
2674	54.59445201
2675	54.6001736
2676	54.60366834
2677	54.60990915
2678	54.61235891
2679	54.61504097
2680	54.63403526
2681	54.64615742
2682	54.65454155
2683	54.69773885
2684	54.70300519
2685	54.74869197
2686	54.76506835
2687	54.78222622
2688	54.78742339
2689	54.81524535
2690	54.83638825
2691	54.90132969
2692	54.9041655
2693	54.92862442
2694	54.94275519
2695	54.95035014
2696	54.95611916
2697	54.96294862
2698	54.98131551
2699	54.98807076
2700	54.99309051
2701	55.02952998
2702	55.04838765
2703	55.07375773
2704	55.07598652
2705	55.09671634
2706	55.11590437
2707	55.16428697
2708	55.1895358
2709	55.1942714
2710	55.22583651
2711	55.23104415
2712	55.24027087
2713	55.2503976
2714	55.26062165
2715	55.29857064
2716	55.29965945
2717	55.32692093
2718	55.32787549
2719	55.36966116
2720	55.37560666
2721	55.37668621
2722	55.37809865
2723	55.42236205
2724	55.42295048
2725	55.4636878
2726	55.4879507
2727	55.49538429
2728	55.49552508
2729	55.52180965
2730	55.55589208
2731	55.60914767
2732	55.69112348
2733	55.70161022
2734	55.73632521
2735	55.76396671
2736	55.78520569
2737	55.82397417
2738	55.84021023
2739	55.87304684
2740	55.88727798
2741	55.91603169
2742	55.98358102
2743	56.01008815
2744	56.062484
2745	56.07438012
2746	56.10448807
2747	56.11161102
2748	56.12105854
2749	56.14599358
2750	56.26653592
2751	56.273441
2752	56.274985
2753	56.29364464
2754	56.30420909
2755	56.33418193
2756	56.34336079
2757	56.35882525
2758	56.38012772
2759	56.42798247
2760	56.4310083
2761	56.43267838
2762	56.43807273
2763	56.46319259
2764	56.48717217
2765	56.52144458
2766	56.52275529
2767	56.53103024
2768	56.55100093
2769	56.55139595
2770	56.57214145
2771	56.5767294
2772	56.58801331
2773	56.58963938
2774	56.61615343
2775	56.62181231
2776	56.62838712
2777	56.71758709
2778	56.73729383
2779	56.75091953
2780	56.80979492
2781	56.81005248
2782	56.86947163
2783	56.92571519
2784	56.93542632
2785	56.97029509
2786	56.97125944
2787	56.97826938
2788	57.0209597
2789	57.04602928
2790	57.07844017
2791	57.08798717
2792	57.08849535
2793	57.12228496
2794	57.13113511
2795	57.20044567
2796	57.28744207
2797	57.29823087
2798	57.3096038
2799	57.33211331
2800	57.36991356
2801	57.37929527
2802	57.38399476
2803	57.3848128
2804	57.49312216
2805	57.49968726
2806	57.53710632
2807	57.61176882
2808	57.61474479
2809	57.62313121
2810	57.63883513
2811	57.69298042
2812	57.7584207
2813	57.76656641
2814	57.76749056
2815	57.80679271
2816	57.80923377
2817	57.81532935
2818	57.81781565
2819	57.82886922
2820	57.85423881
2821	57.90517472
2822	57.91721292
2823	57.91874448
2824	57.95129673
2825	57.96293573
2826	57.9722728
2827	57.97333473
2828	57.97618432
2829	57.98871668
2830	57.99233719
2831	58.01561922
2832	58.01687334
2833	58.03594547
2834	58.07004372
2835	58.07993521
2836	58.09713905
2837	58.11712747
2838	58.18927819
2839	58.2266337
2840	58.23473407
2841	58.23938115
2842	58.24575791
2843	58.30575696
2844	58.32162549
2845	58.32599395
2846	58.4204508
2847	58.43506282
2848	58.44498099
2849	58.49359052
2850	58.52396691
2851	58.57496586
2852	58.57671516
2853	58.58483471
2854	58.61252229
2855	58.62623427
2856	58.64105813
2857	58.67038377
2858	58.70659625
2859	58.71536545
2860	58.77816468
2861	58.78371752
2862	58.79631477
2863	58.79691505
2864	58.79988119
2865	58.8072817
2866	58.85714738
2867	58.86491227
2868	58.87103679
2869	58.89395062
2870	58.9337571
2871	58.94895481
2872	59.00814239
2873	59.02846749
2874	59.03041711
2875	59.0999249
2876	59.10640663
2877	59.1163245
2878	59.12534185
2879	59.1518205
2880	59.24698294
2881	59.25939374
2882	59.29473323
2883	59.33309832
2884	59.33833098
2885	59.34046035
2886	59.39893794
2887	59.44510486
2888	59.50039156
2889	59.52425005
2890	59.52837924
2891	59.58209848
2892	59.59989688
2893	59.67955128
2894	59.68549025
2895	59.73121456
2896	59.73131413
2897	59.76525209
2898	59.83255588
2899	59.86234676
2900	59.86246729
2901	59.90155379
2902	59.95063901
2903	59.95084978
2904	60.00746248
2905	60.01150273
2906	60.0803048
2907	60.11656493
2908	60.17145545
2909	60.26128982
2910	60.26885924
2911	60.2773857
2912	60.31995055
2913	60.38381473
2914	60.3983774
2915	60.46360744
2916	60.48871581
2917	60.50751029
2918	60.53834646
2919	60.55076615
2920	60.56158745
2921	60.56428999
2922	60.61548538
2923	60.7131435
2924	60.74398209
2925	60.75242054
2926	60.83005861
2927	60.90546044
2928	60.93608201
2929	60.94034044
2930	60.94376333
2931	60.95573536
2932	61.00042104
2933	61.0235854
2934	61.04288676
2935	61.12419785
2936	61.15243234
2937	61.22358855
2938	61.29612091
2939	61.32088771
2940	61.35905315
2941	61.37126728
2942	61.4136278
2943	61.42223436
2944	61.45526882
2945	61.4791113
2946	61.49791703
2947	61.62546657
2948	61.64242816
2949	61.72749929
2950	61.77763158
2951	61.78549731
2952	61.82705439
2953	61.84651613
2954	61.84686294
2955	61.88195536
2956	61.88760132
2957	61.89347683
2958	62.00414748
2959	62.00962236
2960	62.0361904
2961	62.05607175
2962	62.13366981
2963	62.20580939
2964	62.21078308
2965	62.21440413
2966	62.22314784
2967	62.2233599
2968	62.26048556
2969	62.32395228
2970	62.37385182
2971	62.38467595
2972	62.38724685
2973	62.42724627
2974	62.46062064
2975	62.54584114
2976	62.59485896
2977	62.62505601
2978	62.79337148
2979	63.0030254
2980	63.17559711
2981	63.19588669
2982	63.27227718
2983	63.30742987
2984	63.51262026
2985	63.56202221
2986	63.56576279
2987	63.73689388
2988	63.83737295
2989	63.92987653
2990	63.9785017
2991	64.05443809
2992	64.23513409
2993	64.40028712
2994	64.6057398
2995	64.95788446
2996	65.02137321
2997	65.09611915
2998	65.2302393
2999	65.54092312
3000	67.08806143

==> new arxiv/fig/roc-ACAS.txt <==
x y
0.0 0.0
0.0 0.0002805836139169473
0.0 0.001964085297418631
0.0 0.007295173961840628
0.0 0.012626262626262626
0.0 0.055274971941638606
0.0 0.0563973063973064
0.0 0.057800224466891134
0.0 0.05948372615039282
0.0 0.060886644219977554
0.0 0.06172839506172839
0.0 0.06285072951739619
0.0 0.06677890011223345
0.0077777777777777776 0.06762065095398428
0.008055555555555555 0.06762065095398428
0.008055555555555555 0.07098765432098765
0.01 0.07098765432098765
0.010277777777777778 0.07098765432098765
0.010277777777777778 0.0723905723905724
0.010277777777777778 0.10381593714927048
0.010277777777777778 0.1419753086419753
0.0125 0.14898989898989898
0.0125 0.14927048260381592
0.013888888888888888 0.14927048260381592
0.013888888888888888 0.15067340067340068
0.013888888888888888 0.15151515151515152
0.013888888888888888 0.15235690235690236
0.013888888888888888 0.15628507295173963
0.013888888888888888 0.15937149270482603
0.014166666666666666 0.15937149270482603
0.014166666666666666 0.1882716049382716
0.014166666666666666 0.20735129068462402
0.014166666666666666 0.20959595959595959
0.014166666666666666 0.23737373737373738
0.014166666666666666 0.23961840628507294
0.014444444444444444 0.23961840628507294
0.014444444444444444 0.24046015712682378
0.014444444444444444 0.2410213243546577
0.014444444444444444 0.24298540965207632
0.014444444444444444 0.244668911335578
0.014444444444444444 0.24607182940516273
0.014444444444444444 0.24663299663299662
0.014444444444444444 0.24803591470258138
0.014444444444444444 0.24859708193041527
0.014444444444444444 0.24887766554433222
0.014444444444444444 0.2494388327721661
0.014444444444444444 0.24971941638608305
0.014444444444444444 0.25084175084175087
0.014444444444444444 0.2511223344556678
0.014444444444444444 0.2516835016835017
0.014444444444444444 0.25224466891133557
0.014444444444444444 0.25336700336700335
0.014444444444444444 0.25392817059483724
0.014444444444444444 0.25448933782267114
0.014444444444444444 0.2547699214365881
0.014444444444444444 0.255331088664422
0.014444444444444444 0.2558922558922559
0.014444444444444444 0.2564534231200898
0.014444444444444444 0.2570145903479237
0.014444444444444444 0.25757575757575757
0.014444444444444444 0.25785634118967454
0.014444444444444444 0.25841750841750843
0.014444444444444444 0.25869809203142535
0.014444444444444444 0.25925925925925924
0.014444444444444444 0.2595398428731762
0.014444444444444444 0.2601010101010101
0.014444444444444444 0.26290684624017957
0.014444444444444444 0.26346801346801346
0.014444444444444444 0.26374859708193044
0.014444444444444444 0.26430976430976433
0.014444444444444444 0.2648709315375982
0.014444444444444444 0.2654320987654321
0.014444444444444444 0.26571268237934903
0.014444444444444444 0.2668350168350168
0.014444444444444444 0.2679573512906846
0.014444444444444444 0.26851851851851855
0.014444444444444444 0.26879910213243546
0.014444444444444444 0.26936026936026936
0.014444444444444444 0.26964085297418633
0.014444444444444444 0.2702020202020202
0.014444444444444444 0.28170594837261503
0.014444444444444444 0.2867564534231201
0.014444444444444444 0.29769921436588104
0.01611111111111111 0.29769921436588104
0.01611111111111111 0.32042648709315374
0.01611111111111111 0.32098765432098764
0.01611111111111111 0.3212682379349046
0.01611111111111111 0.3218294051627385
0.01611111111111111 0.3221099887766554
0.01611111111111111 0.3226711560044893
0.01611111111111111 0.3271604938271605
0.01611111111111111 0.34147025813692483
0.01611111111111111 0.34595959595959597
0.01611111111111111 0.37373737373737376
0.01611111111111111 0.3779461279461279
0.01611111111111111 0.37850729517396187
0.01611111111111111 0.37991021324354657
0.01611111111111111 0.38019079685746354
0.01611111111111111 0.3813131313131313
0.01611111111111111 0.38215488215488214
0.01611111111111111 0.38271604938271603
0.01611111111111111 0.3835578002244669
0.01611111111111111 0.38580246913580246
0.01611111111111111 0.38608305274971944
0.01611111111111111 0.38748597081930414
0.01611111111111111 0.3897306397306397
0.01611111111111111 0.39057239057239057
0.01611111111111111 0.39113355780022446
0.01611111111111111 0.40347923681257014
0.01611111111111111 0.4062850729517396
0.016666666666666666 0.4062850729517396
0.016666666666666666 0.4127384960718294
0.016666666666666666 0.46829405162738497
0.016666666666666666 0.48007856341189675
0.016666666666666666 0.5030864197530864
0.016666666666666666 0.5120650953984287
0.016666666666666666 0.5126262626262627
0.016666666666666666 0.5162738496071829
0.016666666666666666 0.5168350168350169
0.016666666666666666 0.5204826038159371
0.016666666666666666 0.5210437710437711
0.016666666666666666 0.5715488215488216
0.016666666666666666 0.6265432098765432
0.016666666666666666 0.6296296296296297
0.016666666666666666 0.6301907968574635
0.016666666666666666 0.6307519640852974
0.016666666666666666 0.6313131313131313
0.016666666666666666 0.632996632996633
0.016944444444444446 0.632996632996633
0.016944444444444446 0.6358024691358025
0.017222222222222222 0.6358024691358025
0.017222222222222222 0.6360830527497194
0.017777777777777778 0.6360830527497194
0.017777777777777778 0.6363636363636364
0.01861111111111111 0.6363636363636364
0.01861111111111111 0.6366442199775533
0.01888888888888889 0.6366442199775533
0.01888888888888889 0.6397306397306397
0.019444444444444445 0.6397306397306397
0.019444444444444445 0.6492704826038159
0.019444444444444445 0.6503928170594837
0.019444444444444445 0.6638608305274972
0.021944444444444444 0.6638608305274972
0.021944444444444444 0.6641414141414141
0.021944444444444444 0.7098765432098766
0.021944444444444444 0.7267115600448933
0.021944444444444444 0.7415824915824916
0.021944444444444444 0.7530864197530864
0.021944444444444444 0.7758136924803591
0.025 0.7758136924803591
0.025 0.7864758698092031
0.025 0.7870370370370371
0.025 0.7985409652076318
0.02722222222222222 0.7985409652076318
0.02722222222222222 0.803030303030303
0.02722222222222222 0.8041526374859708
0.02722222222222222 0.8100448933782267
0.02722222222222222 0.8106060606060606
0.02722222222222222 0.8201459034792368
0.02722222222222222 0.8330527497194163
0.02722222222222222 0.8333333333333334
0.02722222222222222 0.8726150392817059
0.0275 0.8726150392817059
0.0275 0.8742985409652076
0.0275 0.8748597081930415
0.029166666666666667 0.8748597081930415
0.029166666666666667 0.8757014590347924
0.029444444444444443 0.8757014590347924
0.029444444444444443 0.8785072951739619
0.03027777777777778 0.8785072951739619
0.03027777777777778 0.8787878787878788
0.03027777777777778 0.8801907968574635
0.030555555555555555 0.8801907968574635
0.030555555555555555 0.8807519640852974
0.03361111111111111 0.8807519640852974
0.03361111111111111 0.8810325476992144
0.03361111111111111 0.8815937149270483
0.03361111111111111 0.882996632996633
0.035555555555555556 0.882996632996633
0.035555555555555556 0.888327721661055
0.035833333333333335 0.888327721661055
0.035833333333333335 0.8908529741863075
0.03611111111111111 0.8908529741863075
0.03611111111111111 0.8939393939393939
0.03638888888888889 0.8939393939393939
0.03638888888888889 0.8942199775533108
0.042777777777777776 0.8942199775533108
0.042777777777777776 0.8967452300785634
0.043055555555555555 0.8967452300785634
0.043055555555555555 0.8984287317620651
0.049444444444444444 0.8984287317620651
0.049444444444444444 0.8998316498316499
0.050277777777777775 0.8998316498316499
0.050277777777777775 0.9006734006734006
0.05472222222222222 0.9006734006734006
0.05472222222222222 0.9057239057239057
0.05583333333333333 0.9057239057239057
0.05583333333333333 0.9060044893378226
0.05611111111111111 0.9060044893378226
0.05611111111111111 0.9062850729517397
0.058611111111111114 0.9062850729517397
0.058611111111111114 0.9071268237934904
0.059166666666666666 0.9071268237934904
0.06472222222222222 0.9071268237934904
0.06472222222222222 0.9102132435465768
0.06777777777777778 0.9102132435465768
0.06777777777777778 0.9110549943883277
0.08527777777777777 0.9110549943883277
0.08527777777777777 0.9118967452300786
0.09305555555555556 0.9118967452300786
0.09305555555555556 0.9121773288439955
0.0961111111111111 0.9121773288439955
0.0961111111111111 0.9124579124579124
0.09833333333333333 0.9124579124579124
0.09833333333333333 0.9242424242424242
0.09861111111111111 0.9242424242424242
0.09916666666666667 0.9242424242424242
0.09944444444444445 0.9242424242424242
0.1 0.9242424242424242
0.10222222222222223 0.9242424242424242
0.10222222222222223 0.9248035914702581
0.10277777777777777 0.9248035914702581
0.10333333333333333 0.9248035914702581
0.10333333333333333 0.9250841750841751
0.10444444444444445 0.9250841750841751
0.10444444444444445 0.9270482603815937
0.10472222222222222 0.9270482603815937
0.10472222222222222 0.9281705948372615
0.1111111111111111 0.9281705948372615
0.1111111111111111 0.9304152637485971
0.11888888888888889 0.9304152637485971
0.11888888888888889 0.9320987654320988
0.1388888888888889 0.9320987654320988
0.1388888888888889 0.9340628507295174
0.15888888888888889 0.9340628507295174
0.15888888888888889 0.9343434343434344
0.16277777777777777 0.9343434343434344
0.16333333333333333 0.9343434343434344
0.17444444444444446 0.9343434343434344
0.17444444444444446 0.9500561167227833
0.1825 0.9500561167227833
0.1825 0.9514590347923682
0.18861111111111112 0.9514590347923682
0.18861111111111112 0.9517396184062851
0.2461111111111111 0.9517396184062851
0.2461111111111111 0.952020202020202
0.2513888888888889 0.952020202020202
0.2513888888888889 0.9553872053872053
0.2961111111111111 0.9553872053872053
0.2961111111111111 0.9567901234567902
0.2966666666666667 0.9567901234567902
0.2966666666666667 0.957351290684624
0.2975 0.957351290684624
0.2975 0.9579124579124579
0.31083333333333335 0.9579124579124579
0.31083333333333335 0.9581930415263749
0.31444444444444447 0.9581930415263749
0.31444444444444447 0.9584736251402918
0.3363888888888889 0.9584736251402918
0.3363888888888889 0.9638047138047138
0.35388888888888886 0.9638047138047138
0.35388888888888886 0.9646464646464646
0.39416666666666667 0.9646464646464646
0.39416666666666667 0.9654882154882155
0.39444444444444443 0.9654882154882155
0.39444444444444443 0.9674523007856342
0.3947222222222222 0.9674523007856342
0.3947222222222222 0.968013468013468
0.395 0.968013468013468
0.395 0.9682940516273849
0.41194444444444445 0.9682940516273849
0.4125 0.9682940516273849
0.4125 0.9688552188552189
0.4127777777777778 0.9688552188552189
0.4127777777777778 0.9694163860830527
0.4363888888888889 0.9694163860830527
0.4363888888888889 0.9696969696969697
0.4463888888888889 0.9696969696969697
0.4469444444444444 0.9696969696969697
0.4791666666666667 0.9696969696969697
0.4797222222222222 0.9696969696969697
0.49527777777777776 0.9696969696969697
0.49527777777777776 0.9741863075196409
0.49583333333333335 0.9741863075196409
0.49583333333333335 0.9744668911335578
0.4963888888888889 0.9744668911335578
0.4963888888888889 0.9747474747474747
0.49666666666666665 0.9747474747474747
0.49666666666666665 0.9758698092031426
0.49722222222222223 0.9758698092031426
0.49722222222222223 0.9769921436588104
0.4975 0.9769921436588104
0.4975 0.9775533108866442
0.5019444444444444 0.9775533108866442
0.5027777777777778 0.9775533108866442
0.5038888888888889 0.9775533108866442
0.5069444444444444 0.9775533108866442
0.5069444444444444 0.9778338945005611
0.5077777777777778 0.9778338945005611
0.5077777777777778 0.9792368125701459
0.5111111111111111 0.9792368125701459
0.5111111111111111 0.9828843995510662
0.5208333333333334 0.9828843995510662
0.5213888888888889 0.9828843995510662
0.5333333333333333 0.9828843995510662
0.5333333333333333 0.9831649831649831
0.5436111111111112 0.9831649831649831
0.5441666666666667 0.9831649831649831
0.5594444444444444 0.9831649831649831
0.56 0.9831649831649831
0.5733333333333334 0.9831649831649831
0.5733333333333334 0.9842873176206509
0.5938888888888889 0.9842873176206509
0.5944444444444444 0.9842873176206509
0.6002777777777778 0.9842873176206509
0.6002777777777778 0.9851290684624018
0.6158333333333333 0.9851290684624018
0.6158333333333333 0.9854096520763187
0.6166666666666667 0.9854096520763187
0.6166666666666667 0.9856902356902357
0.6169444444444444 0.9856902356902357
0.6169444444444444 0.9859708193041526
0.6172222222222222 0.9859708193041526
0.6172222222222222 0.9865319865319865
0.6258333333333334 0.9865319865319865
0.6258333333333334 0.9884960718294051
0.6377777777777778 0.9884960718294051
0.6377777777777778 0.989337822671156
0.6380555555555556 0.989337822671156
0.6380555555555556 0.98989898989899
0.6383333333333333 0.98989898989899
0.6383333333333333 0.9901795735129069
0.6663888888888889 0.9901795735129069
0.6663888888888889 0.9913019079685746
0.6752777777777778 0.9913019079685746
0.6752777777777778 0.9974747474747475
0.6905555555555556 0.9974747474747475
0.6911111111111111 0.9974747474747475
0.6911111111111111 0.9977553310886644
0.6916666666666667 0.9977553310886644
0.6916666666666667 0.9980359147025814
0.6925 0.9980359147025814
0.6925 0.9983164983164983
0.6930555555555555 0.9983164983164983
0.6930555555555555 0.9985970819304153
0.6933333333333334 0.9985970819304153
0.6933333333333334 0.9988776655443322
0.6936111111111111 0.9988776655443322
0.6936111111111111 0.9991582491582491
0.6941666666666667 0.9991582491582491
0.6941666666666667 0.999438832772166
0.6944444444444444 0.999438832772166
0.6944444444444444 1.0
0.775 1.0
0.7755555555555556 1.0
0.9761111111111112 1.0
0.9766666666666667 1.0
1.0 1.0

==> new arxiv/fig/roc-IL.txt <==
y x
0.0 0.0
0.0 0.001658374792703151
0.0 0.20563847429519072
0.001658374792703151 0.20563847429519072
0.001658374792703151 0.23714759535655058
0.003316749585406302 0.23714759535655058
0.003316749585406302 0.25207296849087896
0.004975124378109453 0.25207296849087896
0.004975124378109453 0.25538971807628524
0.006633499170812604 0.25538971807628524
0.006633499170812604 0.28192371475953565
0.009950248756218905 0.28192371475953565
0.009950248756218905 0.28524046434494194
0.013266998341625208 0.28524046434494194
0.013266998341625208 0.2902155887230514
0.014925373134328358 0.2902155887230514
0.014925373134328358 0.29519071310116085
0.01658374792703151 0.29519071310116085
0.01658374792703151 0.3018242122719735
0.02321724709784411 0.3018242122719735
0.02321724709784411 0.30514096185737977
0.024875621890547265 0.30514096185737977
0.024875621890547265 0.3117744610281924
0.028192371475953566 0.3117744610281924
0.028192371475953566 0.32172470978441126
0.029850746268656716 0.32172470978441126
0.029850746268656716 0.33499170812603646
0.03316749585406302 0.33499170812603646
0.03316749585406302 0.3383084577114428
0.03814262023217247 0.3383084577114428
0.03814262023217247 0.33996683250414594
0.04145936981757877 0.33996683250414594
0.04145936981757877 0.3466003316749585
0.04477611940298507 0.3466003316749585
0.04477611940298507 0.34991708126036486
0.04643449419568822 0.34991708126036486
0.04643449419568822 0.35323383084577115
0.04809286898839138 0.35323383084577115
0.04809286898839138 0.3548922056384743
0.05140961857379768 0.3548922056384743
0.05140961857379768 0.35655058043117743
0.05306799336650083 0.35655058043117743
0.05306799336650083 0.3582089552238806
0.05472636815920398 0.3582089552238806
0.05472636815920398 0.3598673300165838
0.05804311774461028 0.3598673300165838
0.05804311774461028 0.36318407960199006
0.06135986733001658 0.36318407960199006
0.06135986733001658 0.3648424543946932
0.06467661691542288 0.3648424543946932
0.06467661691542288 0.36650082918739635
0.06633499170812604 0.36650082918739635
0.06633499170812604 0.3714759535655058
0.06799336650082918 0.3714759535655058
0.06799336650082918 0.3781094527363184
0.06965174129353234 0.3781094527363184
0.06965174129353234 0.37976782752902155
0.07960199004975124 0.37976782752902155
0.07960199004975124 0.38308457711442784
0.0812603648424544 0.38308457711442784
0.0812603648424544 0.38474295190713104
0.0845771144278607 0.38474295190713104
0.0845771144278607 0.3864013266998342
0.08955223880597014 0.3864013266998342
0.08955223880597014 0.3880597014925373
0.09618573797678276 0.3880597014925373
0.09618573797678276 0.3946932006633499
0.10281923714759536 0.3946932006633499
0.10281923714759536 0.3963515754560531
0.10613598673300166 0.3963515754560531
0.10613598673300166 0.39800995024875624
0.1111111111111111 0.39800995024875624
0.1111111111111111 0.4046434494195688
0.11442786069651742 0.4046434494195688
0.11442786069651742 0.4079601990049751
0.11608623548922056 0.4079601990049751
0.11608623548922056 0.41127694859038144
0.11940298507462686 0.41127694859038144
0.11940298507462686 0.41459369817578773
0.12437810945273632 0.41459369817578773
0.12437810945273632 0.41625207296849087
0.12769485903814262 0.41625207296849087
0.12769485903814262 0.42786069651741293
0.12935323383084577 0.42786069651741293
0.12935323383084577 0.4295190713101161
0.1310116086235489 0.4295190713101161
0.1310116086235489 0.4361525704809287
0.13432835820895522 0.4361525704809287
0.13432835820895522 0.4427860696517413
0.14096185737976782 0.4427860696517413
0.14096185737976782 0.4527363184079602
0.14262023217247097 0.4527363184079602
0.14262023217247097 0.4577114427860697
0.14427860696517414 0.4577114427860697
0.14427860696517414 0.4709784411276949
0.14759535655058043 0.4709784411276949
0.14759535655058043 0.47429519071310117
0.14925373134328357 0.47429519071310117
0.14925373134328357 0.4792703150912106
0.15091210613598674 0.4792703150912106
0.15091210613598674 0.4842454394693201
0.15257048092868988 0.4842454394693201
0.15257048092868988 0.4892205638474295
0.15422885572139303 0.4892205638474295
0.15422885572139303 0.4925373134328358
0.15920398009950248 0.4925373134328358
0.15920398009950248 0.494195688225539
0.16086235489220563 0.494195688225539
0.16086235489220563 0.49585406301824214
0.1724709784411277 0.49585406301824214
0.1724709784411277 0.4975124378109453
0.175787728026534 0.4975124378109453
0.175787728026534 0.49917081260364843
0.1791044776119403 0.49917081260364843
0.1791044776119403 0.5008291873963516
0.1824212271973466 0.5008291873963516
0.1824212271973466 0.5024875621890548
0.1857379767827529 0.5024875621890548
0.1857379767827529 0.5041459369817579
0.19071310116086235 0.5041459369817579
0.19071310116086235 0.5074626865671642
0.19402985074626866 0.5074626865671642
0.19402985074626866 0.5091210613598673
0.2023217247097844 0.5091210613598673
0.2023217247097844 0.5107794361525705
0.20398009950248755 0.5107794361525705
0.20398009950248755 0.5157545605306799
0.208955223880597 0.5157545605306799
0.208955223880597 0.5174129353233831
0.21061359867330018 0.5174129353233831
0.21061359867330018 0.5207296849087893
0.2155887230514096 0.5207296849087893
0.2155887230514096 0.5223880597014925
0.21724709784411278 0.5223880597014925
0.21724709784411278 0.5323383084577115
0.22388059701492538 0.5323383084577115
0.22388059701492538 0.5373134328358209
0.22553897180762852 0.5373134328358209
0.22553897180762852 0.5406301824212272
0.22719734660033167 0.5406301824212272
0.22719734660033167 0.5422885572139303
0.23051409618573798 0.5422885572139303
0.23051409618573798 0.5439469320066335
0.23217247097844113 0.5439469320066335
0.23217247097844113 0.548922056384743
0.23383084577114427 0.548922056384743
0.23383084577114427 0.5505804311774462
0.23548922056384744 0.5505804311774462
0.23548922056384744 0.5638474295190713
0.23714759535655058 0.5638474295190713
0.23714759535655058 0.5655058043117744
0.23880597014925373 0.5655058043117744
0.23880597014925373 0.5771144278606966
0.24046434494195687 0.5771144278606966
0.24046434494195687 0.5787728026533997
0.24378109452736318 0.5787728026533997
0.24378109452736318 0.5804311774461028
0.24543946932006633 0.5804311774461028
0.24543946932006633 0.5887230514096186
0.2470978441127695 0.5887230514096186
0.2470978441127695 0.5920398009950248
0.24875621890547264 0.5920398009950248
0.24875621890547264 0.593698175787728
0.2504145936981758 0.593698175787728
0.2504145936981758 0.5986733001658375
0.25207296849087896 0.5986733001658375
0.25207296849087896 0.6019900497512438
0.2537313432835821 0.6019900497512438
0.2537313432835821 0.603648424543947
0.2570480928689884 0.603648424543947
0.2570480928689884 0.6053067993366501
0.25870646766169153 0.6053067993366501
0.25870646766169153 0.6119402985074627
0.2603648424543947 0.6119402985074627
0.2603648424543947 0.6185737976782753
0.2620232172470978 0.6185737976782753
0.2620232172470978 0.6202321724709784
0.263681592039801 0.6202321724709784
0.263681592039801 0.6252072968490879
0.26533996683250416 0.6252072968490879
0.26533996683250416 0.6318407960199005
0.2703150912106136 0.6318407960199005
0.2703150912106136 0.6434494195688225
0.2752902155887231 0.6434494195688225
0.2752902155887231 0.6451077943615257
0.2769485903814262 0.6451077943615257
0.2769485903814262 0.6650082918739635
0.28192371475953565 0.6650082918739635
0.28192371475953565 0.6699834162520729
0.2835820895522388 0.6699834162520729
0.2835820895522388 0.6733001658374793
0.28524046434494194 0.6733001658374793
0.28524046434494194 0.6799336650082919
0.28689883913764513 0.6799336650082919
0.28689883913764513 0.681592039800995
0.2885572139303483 0.681592039800995
0.2885572139303483 0.6832504145936982
0.2902155887230514 0.6832504145936982
0.2902155887230514 0.6849087893864013
0.2935323383084577 0.6849087893864013
0.2935323383084577 0.6865671641791045
0.29850746268656714 0.6865671641791045
0.29850746268656714 0.6882255389718076
0.3034825870646766 0.6882255389718076
0.3034825870646766 0.6965174129353234
0.30845771144278605 0.6965174129353234
0.30845771144278605 0.703150912106136
0.3101160862354892 0.703150912106136
0.3101160862354892 0.7064676616915423
0.3117744610281924 0.7064676616915423
0.3117744610281924 0.7097844112769486
0.31343283582089554 0.7097844112769486
0.31343283582089554 0.7164179104477612
0.3167495854063018 0.7164179104477612
0.3167495854063018 0.7213930348258707
0.31840796019900497 0.7213930348258707
0.31840796019900497 0.7263681592039801
0.3200663349917081 0.7263681592039801
0.3200663349917081 0.7280265339966833
0.32338308457711445 0.7280265339966833
0.32338308457711445 0.7313432835820896
0.3250414593698176 0.7313432835820896
0.3250414593698176 0.7346600331674958
0.32669983416252074 0.7346600331674958
0.32669983416252074 0.7379767827529021
0.3283582089552239 0.7379767827529021
0.3283582089552239 0.7562189054726368
0.33001658374792703 0.7562189054726368
0.33001658374792703 0.7595356550580431
0.33167495854063017 0.7595356550580431
0.33167495854063017 0.7645107794361525
0.3333333333333333 0.7645107794361525
0.3333333333333333 0.7844112769485904
0.33499170812603646 0.7844112769485904
0.33499170812603646 0.7860696517412935
0.33665008291873966 0.7860696517412935
0.33665008291873966 0.7910447761194029
0.33996683250414594 0.7910447761194029
0.33996683250414594 0.8009950248756219
0.3416252072968491 0.8009950248756219
0.3416252072968491 0.8126036484245439
0.34328358208955223 0.8126036484245439
0.34328358208955223 0.8225538971807629
0.3466003316749585 0.8225538971807629
0.3466003316749585 0.824212271973466
0.34991708126036486 0.824212271973466
0.34991708126036486 0.8291873963515755
0.351575456053068 0.8291873963515755
0.351575456053068 0.8325041459369817
0.35323383084577115 0.8325041459369817
0.35323383084577115 0.8391376451077943
0.35655058043117743 0.8391376451077943
0.35655058043117743 0.8424543946932007
0.3582089552238806 0.8424543946932007
0.3582089552238806 0.8490878938640133
0.36318407960199006 0.8490878938640133
0.36318407960199006 0.8524046434494196
0.3747927031509121 0.8524046434494196
0.3747927031509121 0.8540630182421227
0.3814262023217247 0.8540630182421227
0.3814262023217247 0.8557213930348259
0.38971807628524047 0.8557213930348259
0.38971807628524047 0.857379767827529
0.3963515754560531 0.857379767827529
0.3963515754560531 0.8606965174129353
0.39800995024875624 0.8606965174129353
0.39800995024875624 0.8640132669983416
0.3996683250414594 0.8640132669983416
0.3996683250414594 0.8656716417910447
0.4046434494195688 0.8656716417910447
0.4046434494195688 0.867330016583748
0.41127694859038144 0.867330016583748
0.41127694859038144 0.8689883913764511
0.42122719734660036 0.8689883913764511
0.42122719734660036 0.8723051409618574
0.4228855721393035 0.8723051409618574
0.4228855721393035 0.8756218905472637
0.43283582089552236 0.8756218905472637
0.43283582089552236 0.8805970149253731
0.43449419568822556 0.8805970149253731
0.43449419568822556 0.8839137645107794
0.439469320066335 0.8839137645107794
0.439469320066335 0.8855721393034826
0.4709784411276949 0.8855721393034826
0.4709784411276949 0.8872305140961857
0.47429519071310117 0.8872305140961857
0.47429519071310117 0.8905472636815921
0.48092868988391374 0.8905472636815921
0.48092868988391374 0.8938640132669984
0.4842454394693201 0.8938640132669984
0.4842454394693201 0.8955223880597015
0.48756218905472637 0.8955223880597015
0.48756218905472637 0.8971807628524047
0.48756218905472637 0.900497512437811
0.4975124378109453 0.900497512437811
0.4975124378109453 0.9021558872305141
0.49917081260364843 0.9021558872305141
0.49917081260364843 0.9038142620232172
0.5041459369817579 0.9038142620232172
0.5041459369817579 0.9054726368159204
0.5074626865671642 0.9054726368159204
0.5074626865671642 0.9104477611940298
0.5107794361525705 0.9104477611940298
0.5107794361525705 0.912106135986733
0.5124378109452736 0.912106135986733
0.5124378109452736 0.9154228855721394
0.5472636815920398 0.9154228855721394
0.5472636815920398 0.9187396351575456
0.5522388059701493 0.9187396351575456
0.5522388059701493 0.9237147595356551
0.5572139303482587 0.9237147595356551
0.5572139303482587 0.9253731343283582
0.5704809286898839 0.9253731343283582
0.5704809286898839 0.9270315091210614
0.572139303482587 0.9270315091210614
0.572139303482587 0.9286898839137645
0.5754560530679934 0.9286898839137645
0.5771144278606966 0.9286898839137645
0.5771144278606966 0.9303482587064676
0.5804311774461028 0.9303482587064676
0.5804311774461028 0.9320066334991708
0.5920398009950248 0.9320066334991708
0.5920398009950248 0.9336650082918739
0.5953565505804311 0.9336650082918739
0.5953565505804311 0.9353233830845771
0.603648424543947 0.9353233830845771
0.603648424543947 0.9369817578772802
0.6169154228855721 0.9369817578772802
0.6169154228855721 0.9386401326699834
0.6235489220563848 0.9386401326699834
0.6235489220563848 0.9402985074626866
0.6334991708126037 0.9402985074626866
0.6334991708126037 0.9419568822553898
0.6533996683250415 0.9419568822553898
0.6533996683250415 0.9436152570480929
0.6550580431177446 0.9436152570480929
0.6550580431177446 0.945273631840796
0.6567164179104478 0.945273631840796
0.6567164179104478 0.9469320066334992
0.6583747927031509 0.9469320066334992
0.6583747927031509 0.9485903814262023
0.6650082918739635 0.9485903814262023
0.6650082918739635 0.9502487562189055
0.6766169154228856 0.9502487562189055
0.6766169154228856 0.9519071310116086
0.6832504145936982 0.9519071310116086
0.6832504145936982 0.9535655058043118
0.6882255389718076 0.9535655058043118
0.6882255389718076 0.9552238805970149
0.6998341625207297 0.9552238805970149
0.6998341625207297 0.9585406301824212
0.7081260364842454 0.9585406301824212
0.7081260364842454 0.9601990049751243
0.7097844112769486 0.9601990049751243
0.7097844112769486 0.9618573797678275
0.7114427860696517 0.9618573797678275
0.7114427860696517 0.966832504145937
0.7330016583747927 0.966832504145937
0.7330016583747927 0.9684908789386402
0.7412935323383084 0.9684908789386402
0.7412935323383084 0.9701492537313433
0.7429519071310116 0.9701492537313433
0.7429519071310116 0.9718076285240465
0.7529021558872305 0.9718076285240465
0.7529021558872305 0.9734660033167496
0.7744610281923715 0.9734660033167496
0.7744610281923715 0.9767827529021559
0.7927031509121062 0.9767827529021559
0.7927031509121062 0.978441127694859
0.7943615257048093 0.978441127694859
0.7943615257048093 0.9800995024875622
0.7960199004975125 0.9800995024875622
0.7960199004975125 0.9817578772802653
0.7976782752902156 0.9817578772802653
0.7976782752902156 0.9834162520729685
0.8009950248756219 0.9834162520729685
0.8009950248756219 0.9850746268656716
0.8043117744610282 0.9850746268656716
0.8043117744610282 0.9867330016583747
0.8059701492537313 0.9867330016583747
0.8059701492537313 0.988391376451078
0.8590381426202321 0.988391376451078
0.8590381426202321 0.9900497512437811
0.8723051409618574 0.9900497512437811
0.8723051409618574 0.9917081260364843
0.8756218905472637 0.9917081260364843
0.8756218905472637 0.9933665008291874
0.8822553897180763 0.9933665008291874
0.8822553897180763 0.9950248756218906
0.9054726368159204 0.9950248756218906
0.9054726368159204 0.9966832504145937
0.912106135986733 0.9966832504145937
0.912106135986733 0.9983416252072969
0.945273631840796 0.9983416252072969
0.945273631840796 1.0
1.0 1.0

==> new arxiv/fig/roc-MARL.txt <==
x y
0.0 0.0
0.0 0.05289855072463768
0.0 0.05579710144927536
0.0 0.057971014492753624
0.0 0.058695652173913045
0.0 0.0782608695652174
0.0 0.08333333333333333
0.0 0.08405797101449275
0.0 0.08623188405797101
0.0 0.09710144927536232
0.0 0.10652173913043478
0.0 0.14057971014492754
0.0 0.1427536231884058
0.0 0.20869565217391303
0.0 0.20942028985507247
0.0 0.21159420289855072
0.0 0.21304347826086956
0.0 0.2702898550724638
0.0 0.2826086956521739
0.0 0.286231884057971
0.0 0.28695652173913044
0.0 0.28840579710144926
0.0 0.3036231884057971
0.0 0.3050724637681159
0.0 0.3065217391304348
0.0 0.3072463768115942
0.0 0.30869565217391304
0.0 0.31521739130434784
0.0 0.32028985507246377
0.0 0.32608695652173914
0.0 0.32681159420289857
0.0 0.3282608695652174
0.0007246376811594203 0.3282608695652174
0.0007246376811594203 0.3898550724637681
0.0014492753623188406 0.3898550724637681
0.0014492753623188406 0.391304347826087
0.0014492753623188406 0.4152173913043478
0.0014492753623188406 0.42536231884057973
0.0014492753623188406 0.427536231884058
0.002173913043478261 0.4282608695652174
0.002898550724637681 0.4282608695652174
0.002898550724637681 0.4652173913043478
0.002898550724637681 0.4782608695652174
0.002898550724637681 0.4811594202898551
0.002898550724637681 0.48333333333333334
0.002898550724637681 0.48695652173913045
0.002898550724637681 0.4927536231884058
0.002898550724637681 0.49492753623188407
0.002898550724637681 0.49782608695652175
0.0036231884057971015 0.49782608695652175
0.0036231884057971015 0.5072463768115942
0.004347826086956522 0.5072463768115942
0.004347826086956522 0.5144927536231884
0.005072463768115942 0.5253623188405797
0.005072463768115942 0.5463768115942029
0.005797101449275362 0.5463768115942029
0.005797101449275362 0.6275362318840579
0.005797101449275362 0.6528985507246376
0.005797101449275362 0.6630434782608695
0.006521739130434782 0.6630434782608695
0.006521739130434782 0.6673913043478261
0.007246376811594203 0.6673913043478261
0.007246376811594203 0.7094202898550724
0.008695652173913044 0.7094202898550724
0.008695652173913044 0.7152173913043478
0.008695652173913044 0.7195652173913043
0.008695652173913044 0.722463768115942
0.009420289855072464 0.722463768115942
0.009420289855072464 0.7398550724637681
0.009420289855072464 0.7514492753623189
0.010144927536231883 0.7514492753623189
0.010144927536231883 0.7601449275362319
0.010144927536231883 0.8028985507246377
0.010869565217391304 0.8028985507246377
0.010869565217391304 0.8050724637681159
0.012318840579710146 0.8050724637681159
0.013768115942028985 0.8050724637681159
0.015217391304347827 0.8050724637681159
0.016666666666666666 0.8050724637681159
0.016666666666666666 0.8065217391304348
0.017391304347826087 0.8065217391304348
0.017391304347826087 0.813768115942029
0.017391304347826087 0.8268115942028985
0.017391304347826087 0.8318840579710145
0.01956521739130435 0.8318840579710145
0.01956521739130435 0.8326086956521739
0.01956521739130435 0.8521739130434782
0.01956521739130435 0.8557971014492753
0.021014492753623187 0.8557971014492753
0.021014492753623187 0.8579710144927536
0.021739130434782608 0.8579710144927536
0.02608695652173913 0.8579710144927536
0.02681159420289855 0.8579710144927536
0.02681159420289855 0.8586956521739131
0.02681159420289855 0.863768115942029
0.028985507246376812 0.863768115942029
0.028985507246376812 0.8724637681159421
0.028985507246376812 0.8804347826086957
0.030434782608695653 0.8804347826086957
0.09565217391304348 0.8804347826086957
0.09710144927536232 0.8804347826086957
0.09855072463768116 0.8804347826086957
0.10144927536231885 0.8804347826086957
0.10144927536231885 0.881159420289855
0.10289855072463767 0.881159420289855
0.10289855072463767 0.894927536231884
0.10869565217391304 0.894927536231884
0.11014492753623188 0.894927536231884
0.11304347826086956 0.894927536231884
0.11594202898550725 0.894927536231884
0.12101449275362319 0.894927536231884
0.12101449275362319 0.9181159420289855
0.12173913043478261 0.9188405797101449
0.1246376811594203 0.9188405797101449
0.12753623188405797 0.9188405797101449
0.12753623188405797 0.927536231884058
0.1318840579710145 0.927536231884058
0.13405797101449277 0.927536231884058
0.13478260869565217 0.927536231884058
0.1753623188405797 0.927536231884058
0.17608695652173914 0.927536231884058
0.17753623188405798 0.927536231884058
0.17898550724637682 0.927536231884058
0.18188405797101448 0.927536231884058
0.2028985507246377 0.927536231884058
0.20434782608695654 0.927536231884058
0.20434782608695654 0.994927536231884
0.20579710144927535 0.994927536231884
0.2072463768115942 0.994927536231884
0.20942028985507247 0.994927536231884
0.21014492753623187 0.994927536231884
0.21014492753623187 1.0
0.2108695652173913 1.0
0.21594202898550724 1.0
0.21739130434782608 1.0
0.21956521739130436 1.0
0.2217391304347826 1.0
0.22246376811594204 1.0
0.22536231884057972 1.0
0.23768115942028986 1.0
0.23840579710144927 1.0
0.2398550724637681 1.0
0.24057971014492754 1.0
0.24855072463768116 1.0
0.25 1.0
0.2688405797101449 1.0
0.2717391304347826 1.0
0.27246376811594203 1.0
0.32463768115942027 1.0
0.35144927536231885 1.0
0.3521739130434783 1.0
0.3536231884057971 1.0
0.35434782608695653 1.0
0.35579710144927534 1.0
0.35942028985507246 1.0
0.3601449275362319 1.0
0.4036231884057971 1.0
0.40507246376811595 1.0
0.40652173913043477 1.0
0.42246376811594205 1.0
0.42681159420289855 1.0
0.427536231884058 1.0
0.4289855072463768 1.0
0.4355072463768116 1.0
0.4644927536231884 1.0
0.46594202898550724 1.0
0.4673913043478261 1.0
0.46956521739130436 1.0
0.4702898550724638 1.0
0.47246376811594204 1.0
0.4731884057971015 1.0
0.4746376811594203 1.0
0.47608695652173916 1.0
0.4782608695652174 1.0
0.486231884057971 1.0
0.48695652173913045 1.0
0.48840579710144927 1.0
0.49130434782608695 1.0
0.4934782608695652 1.0
0.49492753623188407 1.0
0.49782608695652175 1.0
0.4985507246376812 1.0
0.5007246376811594 1.0
0.5043478260869565 1.0
0.5101449275362319 1.0
0.513768115942029 1.0
0.5195652173913043 1.0
0.5202898550724637 1.0
0.5231884057971015 1.0
0.5623188405797102 1.0
0.5869565217391305 1.0
0.6079710144927536 1.0
0.6217391304347826 1.0
0.631159420289855 1.0
0.6326086956521739 1.0
0.6427536231884058 1.0
0.6594202898550725 1.0
0.6833333333333333 1.0
0.6847826086956522 1.0
0.7043478260869566 1.0
0.7123188405797102 1.0
0.7137681159420289 1.0
0.7463768115942029 1.0
0.8 1.0
0.8007246376811594 1.0
0.8188405797101449 1.0
0.8644927536231884 1.0
0.8775362318840579 1.0
0.8818840579710145 1.0
0.8891304347826087 1.0
0.9528985507246377 1.0
0.981159420289855 1.0
0.9833333333333333 1.0
0.9920289855072464 1.0
1.0 1.0

==> new arxiv/fig/roc-RL.txt <==
x y
0.0 0.0
0.0 0.0016666666666666668
0.0 0.36
0.0016666666666666668 0.36
0.0016666666666666668 0.45166666666666666
0.0033333333333333335 0.45166666666666666
0.0033333333333333335 0.5633333333333334
0.005 0.5633333333333334
0.005 0.5733333333333334
0.006666666666666667 0.5733333333333334
0.006666666666666667 0.5883333333333334
0.008333333333333333 0.5883333333333334
0.008333333333333333 0.5933333333333334
0.01 0.5933333333333334
0.01 0.5983333333333334
0.011666666666666667 0.5983333333333334
0.011666666666666667 0.6216666666666667
0.013333333333333334 0.6216666666666667
0.013333333333333334 0.6466666666666666
0.015 0.6466666666666666
0.015 0.67
0.018333333333333333 0.67
0.018333333333333333 0.6783333333333333
0.02 0.6783333333333333
0.02 0.6833333333333333
0.021666666666666667 0.6833333333333333
0.021666666666666667 0.71
0.023333333333333334 0.71
0.023333333333333334 0.7183333333333334
0.025 0.7183333333333334
0.025 0.7266666666666667
0.02666666666666667 0.7266666666666667
0.02666666666666667 0.73
0.028333333333333332 0.73
0.028333333333333332 0.8
0.03 0.8
0.03 0.8066666666666666
0.03166666666666667 0.8066666666666666
0.03166666666666667 0.815
0.03333333333333333 0.815
0.03333333333333333 0.8233333333333334
0.035 0.8233333333333334
0.035 0.825
0.03666666666666667 0.825
0.03666666666666667 0.8283333333333334
0.03833333333333333 0.8283333333333334
0.03833333333333333 0.84
0.04 0.84
0.04 0.845
0.041666666666666664 0.845
0.041666666666666664 0.8466666666666667
0.043333333333333335 0.8466666666666667
0.043333333333333335 0.85
0.04666666666666667 0.85
0.04666666666666667 0.8516666666666667
0.05 0.8516666666666667
0.05 0.855
0.051666666666666666 0.855
0.051666666666666666 0.8566666666666667
0.05333333333333334 0.8566666666666667
0.05333333333333334 0.8616666666666667
0.06 0.8616666666666667
0.06 0.8633333333333333
0.06166666666666667 0.8633333333333333
0.06166666666666667 0.8683333333333333
0.065 0.8683333333333333
0.065 0.8716666666666667
0.06666666666666667 0.8716666666666667
0.06666666666666667 0.8733333333333333
0.06833333333333333 0.8733333333333333
0.06833333333333333 0.875
0.07 0.875
0.07 0.8766666666666667
0.07333333333333333 0.8766666666666667
0.07333333333333333 0.8783333333333333
0.07666666666666666 0.8783333333333333
0.07666666666666666 0.8833333333333333
0.07833333333333334 0.8833333333333333
0.07833333333333334 0.885
0.08166666666666667 0.885
0.08166666666666667 0.8916666666666667
0.08833333333333333 0.8916666666666667
0.08833333333333333 0.8983333333333333
0.09 0.8983333333333333
0.09 0.9
0.09166666666666666 0.9
0.09166666666666666 0.9016666666666666
0.09333333333333334 0.9016666666666666
0.09333333333333334 0.9066666666666666
0.095 0.9066666666666666
0.095 0.9166666666666666
0.1 0.9166666666666666
0.1 0.92
0.10333333333333333 0.92
0.10333333333333333 0.9216666666666666
0.105 0.9216666666666666
0.105 0.9283333333333333
0.10833333333333334 0.9283333333333333
0.10833333333333334 0.93
0.11 0.93
0.11 0.9316666666666666
0.115 0.9316666666666666
0.115 0.935
0.125 0.935
0.125 0.9416666666666667
0.12833333333333333 0.9416666666666667
0.12833333333333333 0.945
0.13333333333333333 0.945
0.13333333333333333 0.9466666666666667
0.13666666666666666 0.9466666666666667
0.13666666666666666 0.95
0.14 0.95
0.14 0.9533333333333334
0.14166666666666666 0.9533333333333334
0.14166666666666666 0.9566666666666667
0.145 0.9566666666666667
0.145 0.9583333333333334
0.15 0.9583333333333334
0.15 0.96
0.17 0.96
0.17 0.9616666666666667
0.18166666666666667 0.9616666666666667
0.18166666666666667 0.9633333333333334
0.185 0.9633333333333334
0.185 0.965
0.18833333333333332 0.965
0.18833333333333332 0.9666666666666667
0.19833333333333333 0.9666666666666667
0.19833333333333333 0.9683333333333334
0.2 0.9683333333333334
0.2 0.9716666666666667
0.20166666666666666 0.9716666666666667
0.20166666666666666 0.9733333333333334
0.205 0.9733333333333334
0.205 0.975
0.21 0.975
0.21 0.9766666666666667
0.22166666666666668 0.9766666666666667
0.22166666666666668 0.9783333333333334
0.22333333333333333 0.9783333333333334
0.22333333333333333 0.9816666666666667
0.225 0.9816666666666667
0.225 0.9833333333333333
0.23166666666666666 0.9833333333333333
0.23166666666666666 0.985
0.2633333333333333 0.985
0.2633333333333333 0.9866666666666667
0.265 0.9866666666666667
0.265 0.9883333333333333
0.2683333333333333 0.9883333333333333
0.2683333333333333 0.99
0.2733333333333333 0.99
0.2733333333333333 0.9916666666666667
0.2966666666666667 0.9916666666666667
0.2966666666666667 0.9933333333333333
0.29833333333333334 0.9933333333333333
0.29833333333333334 0.995
0.32666666666666666 0.995
0.32666666666666666 0.9966666666666667
0.365 0.9966666666666667
0.365 0.9983333333333333
0.46 0.9983333333333333
0.46 1.0
1.0 1.0

==> new arxiv/fig/roc-RLcarla.txt <==
y x
0.0 0.0
0.0019011406844106464 0.0
0.31368821292775667 0.0
0.31749049429657794 0.0
0.5019011406844106 0.0
0.5019011406844106 0.0019011406844106464
0.5133079847908745 0.0019011406844106464
0.5133079847908745 0.0038022813688212928
0.5418250950570342 0.0038022813688212928
0.5418250950570342 0.009505703422053232
0.5551330798479087 0.009505703422053232
0.5551330798479087 0.011406844106463879
0.5608365019011406 0.011406844106463879
0.5608365019011406 0.015209125475285171
0.5627376425855514 0.015209125475285171
0.5627376425855514 0.02091254752851711
0.564638783269962 0.02091254752851711
0.564638783269962 0.026615969581749048
0.5665399239543726 0.026615969581749048
0.5665399239543726 0.028517110266159697
0.5741444866920152 0.028517110266159697
0.5741444866920152 0.030418250950570342
0.5779467680608364 0.030418250950570342
0.5779467680608364 0.03612167300380228
0.5817490494296578 0.03612167300380228
0.5817490494296578 0.03802281368821293
0.5836501901140685 0.03802281368821293
0.5836501901140685 0.039923954372623575
0.5855513307984791 0.039923954372623575
0.5855513307984791 0.04752851711026616
0.5874524714828897 0.04752851711026616
0.5874524714828897 0.06273764258555133
0.5893536121673004 0.06273764258555133
0.5893536121673004 0.0741444866920152
0.591254752851711 0.0741444866920152
0.591254752851711 0.07984790874524715
0.5931558935361216 0.07984790874524715
0.5931558935361216 0.11026615969581749
0.5950570342205324 0.11026615969581749
0.5950570342205324 0.14068441064638784
0.5988593155893536 0.14068441064638784
0.5988593155893536 0.14258555133079848
0.6007604562737643 0.14258555133079848
0.6007604562737643 0.1444866920152091
0.6045627376425855 0.1444866920152091
0.6045627376425855 0.1482889733840304
0.6064638783269962 0.1482889733840304
0.6064638783269962 0.15779467680608364
0.6083650190114068 0.15779467680608364
0.6083650190114068 0.1634980988593156
0.6102661596958175 0.1634980988593156
0.6102661596958175 0.16539923954372623
0.6121673003802282 0.16539923954372623
0.6121673003802282 0.17680608365019013
0.6197718631178707 0.17680608365019013
0.6197718631178707 0.17870722433460076
0.6216730038022814 0.17870722433460076
0.6216730038022814 0.18631178707224336
0.623574144486692 0.18631178707224336
0.623574144486692 0.188212927756654
0.6254752851711026 0.188212927756654
0.6254752851711026 0.21292775665399238
0.6311787072243346 0.21292775665399238
0.6311787072243346 0.21863117870722434
0.6330798479087453 0.21863117870722434
0.6330798479087453 0.22433460076045628
0.6368821292775665 0.22433460076045628
0.6368821292775665 0.2262357414448669
0.6387832699619772 0.2262357414448669
0.6387832699619772 0.2300380228136882
0.6406844106463878 0.2300380228136882
0.6406844106463878 0.2376425855513308
0.6425855513307985 0.2376425855513308
0.6425855513307985 0.24334600760456274
0.6444866920152091 0.24334600760456274
0.6444866920152091 0.24904942965779467
0.6463878326996197 0.24904942965779467
0.6463878326996197 0.25475285171102663
0.6482889733840305 0.25475285171102663
0.6482889733840305 0.26045627376425856
0.6501901140684411 0.26045627376425856
0.6501901140684411 0.2623574144486692
0.6520912547528517 0.2623574144486692
0.6520912547528517 0.26425855513307983
0.6539923954372624 0.26425855513307983
0.6539923954372624 0.2718631178707224
0.655893536121673 0.2718631178707224
0.655893536121673 0.2737642585551331
0.6577946768060836 0.2737642585551331
0.6577946768060836 0.279467680608365
0.6596958174904943 0.279467680608365
0.6596958174904943 0.2813688212927757
0.6615969581749049 0.2813688212927757
0.6615969581749049 0.28517110266159695
0.6634980988593155 0.28517110266159695
0.6634980988593155 0.2870722433460076
0.6653992395437263 0.2870722433460076
0.6653992395437263 0.2908745247148289
0.6673003802281369 0.2908745247148289
0.6673003802281369 0.2965779467680608
0.6692015209125475 0.2965779467680608
0.6692015209125475 0.3041825095057034
0.6730038022813688 0.3041825095057034
0.6730038022813688 0.31368821292775667
0.6749049429657795 0.31368821292775667
0.6749049429657795 0.3193916349809886
0.6768060836501901 0.3193916349809886
0.6768060836501901 0.32509505703422054
0.6825095057034221 0.32509505703422054
0.6825095057034221 0.33460076045627374
0.6844106463878327 0.33460076045627374
0.6844106463878327 0.3403041825095057
0.6863117870722434 0.3403041825095057
0.6863117870722434 0.34600760456273766
0.688212927756654 0.34600760456273766
0.688212927756654 0.36311787072243346
0.6901140684410646 0.36311787072243346
0.6901140684410646 0.3650190114068441
0.6920152091254753 0.3650190114068441
0.6920152091254753 0.37072243346007605
0.6939163498098859 0.3726235741444867
0.6939163498098859 0.37832699619771865
0.6958174904942965 0.37832699619771865
0.6958174904942965 0.38022813688212925
0.6977186311787072 0.38022813688212925
0.6977186311787072 0.3821292775665399
0.6996197718631179 0.3821292775665399
0.6996197718631179 0.3840304182509506
0.7015209125475285 0.38593155893536124
0.7015209125475285 0.38783269961977185
0.7053231939163498 0.38783269961977185
0.7053231939163498 0.4144486692015209
0.7091254752851711 0.4144486692015209
0.7091254752851711 0.42015209125475284
0.7129277566539924 0.42015209125475284
0.7129277566539924 0.42395437262357416
0.714828897338403 0.42395437262357416
0.714828897338403 0.4467680608365019
0.7186311787072244 0.4467680608365019
0.7186311787072244 0.45817490494296575
0.720532319391635 0.45817490494296575
0.720532319391635 0.46387832699619774
0.7224334600760456 0.46387832699619774
0.7224334600760456 0.4714828897338403
0.7243346007604563 0.4714828897338403
0.7243346007604563 0.48098859315589354
0.7262357414448669 0.48098859315589354
0.7262357414448669 0.4828897338403042
0.7300380228136882 0.4828897338403042
0.7300380228136882 0.4866920152091255
0.7319391634980988 0.4866920152091255
0.7319391634980988 0.48859315589353614
0.7357414448669202 0.48859315589353614
0.7357414448669202 0.49049429657794674
0.7376425855513308 0.49049429657794674
0.7376425855513308 0.49429657794676807
0.7395437262357415 0.49429657794676807
0.7395437262357415 0.5019011406844106
0.7414448669201521 0.5019011406844106
0.7414448669201521 0.5038022813688213
0.7433460076045627 0.5038022813688213
0.7433460076045627 0.5057034220532319
0.7452471482889734 0.5057034220532319
0.7452471482889734 0.5095057034220533
0.7509505703422054 0.5095057034220533
0.7509505703422054 0.5152091254752852
0.752851711026616 0.5152091254752852
0.752851711026616 0.5190114068441065
0.7642585551330798 0.5190114068441065
0.7642585551330798 0.5209125475285171
0.7661596958174905 0.5209125475285171
0.7661596958174905 0.5228136882129277
0.7718631178707225 0.5228136882129277
0.7718631178707225 0.5247148288973384
0.7775665399239544 0.5247148288973384
0.7775665399239544 0.5285171102661597
0.779467680608365 0.5285171102661597
0.779467680608365 0.5304182509505704
0.7813688212927756 0.5304182509505704
0.7813688212927756 0.532319391634981
0.7832699619771863 0.532319391634981
0.7832699619771863 0.5437262357414449
0.785171102661597 0.5437262357414449
0.785171102661597 0.5456273764258555
0.7870722433460076 0.5456273764258555
0.7870722433460076 0.5475285171102662
0.7889733840304183 0.5475285171102662
0.7889733840304183 0.5494296577946768
0.7908745247148289 0.5494296577946768
0.7908745247148289 0.5532319391634981
0.7927756653992395 0.5532319391634981
0.7927756653992395 0.5570342205323194
0.7946768060836502 0.5570342205323194
0.7946768060836502 0.5665399239543726
0.7984790874524715 0.5665399239543726
0.7984790874524715 0.5741444866920152
0.8003802281368821 0.5741444866920152
0.8003802281368821 0.5798479087452472
0.8022813688212928 0.5798479087452472
0.8022813688212928 0.5817490494296578
0.8041825095057035 0.5817490494296578
0.8041825095057035 0.5874524714828897
0.8060836501901141 0.5874524714828897
0.8060836501901141 0.5893536121673004
0.8231939163498099 0.5893536121673004
0.8231939163498099 0.5950570342205324
0.8269961977186312 0.5950570342205324
0.8269961977186312 0.596958174904943
0.8288973384030418 0.596958174904943
0.8288973384030418 0.5988593155893536
0.8326996197718631 0.5988593155893536
0.8326996197718631 0.6064638783269962
0.8346007604562737 0.6064638783269962
0.8346007604562737 0.6083650190114068
0.8384030418250951 0.6083650190114068
0.8384030418250951 0.6102661596958175
0.8403041825095057 0.6102661596958175
0.8403041825095057 0.6121673003802282
0.844106463878327 0.6121673003802282
0.844106463878327 0.6197718631178707
0.8460076045627376 0.6197718631178707
0.8460076045627376 0.623574144486692
0.8498098859315589 0.623574144486692
0.8498098859315589 0.6273764258555133
0.8536121673003803 0.6273764258555133
0.8536121673003803 0.629277566539924
0.8536121673003803 0.6330798479087453
0.8536121673003803 0.6368821292775665
0.8555133079847909 0.6368821292775665
0.8555133079847909 0.6444866920152091
0.8574144486692015 0.6444866920152091
0.8574144486692015 0.6577946768060836
0.8612167300380228 0.6577946768060836
0.8612167300380228 0.6615969581749049
0.8631178707224335 0.6615969581749049
0.8631178707224335 0.6634980988593155
0.8669201520912547 0.6634980988593155
0.8669201520912547 0.6653992395437263
0.8688212927756654 0.6653992395437263
0.8688212927756654 0.6711026615969582
0.8726235741444867 0.6711026615969582
0.8726235741444867 0.6749049429657795
0.876425855513308 0.6749049429657795
0.876425855513308 0.6768060836501901
0.8802281368821293 0.6768060836501901
0.8802281368821293 0.688212927756654
0.8821292775665399 0.688212927756654
0.8821292775665399 0.6901140684410646
0.8878326996197718 0.6901140684410646
0.8878326996197718 0.6920152091254753
0.8935361216730038 0.6920152091254753
0.8954372623574145 0.6939163498098859
0.8954372623574145 0.7129277566539924
0.8973384030418251 0.7129277566539924
0.8973384030418251 0.714828897338403
0.8992395437262357 0.714828897338403
0.8992395437262357 0.7186311787072244
0.903041825095057 0.7186311787072244
0.903041825095057 0.7281368821292775
0.9049429657794676 0.7281368821292775
0.9049429657794676 0.7433460076045627
0.908745247148289 0.7433460076045627
0.908745247148289 0.752851711026616
0.9106463878326996 0.752851711026616
0.9106463878326996 0.7547528517110266
0.9125475285171103 0.7547528517110266
0.9125475285171103 0.7623574144486692
0.9163498098859315 0.7623574144486692
0.9163498098859315 0.7661596958174905
0.9182509505703422 0.7661596958174905
0.9182509505703422 0.7699619771863118
0.9239543726235742 0.7699619771863118
0.9239543726235742 0.779467680608365
0.9296577946768061 0.779467680608365
0.9296577946768061 0.8079847908745247
0.935361216730038 0.8079847908745247
0.935361216730038 0.8250950570342205
0.9429657794676806 0.8250950570342205
0.9429657794676806 0.8269961977186312
0.9505703422053232 0.8269961977186312
0.9505703422053232 0.8326996197718631
0.9524714828897338 0.8326996197718631
0.9524714828897338 0.8346007604562737
0.9524714828897338 0.8384030418250951
0.9524714828897338 0.8403041825095057
0.9543726235741445 0.8403041825095057
0.9543726235741445 0.8612167300380228
0.9562737642585551 0.8631178707224335
0.9562737642585551 0.8650190114068441
0.9581749049429658 0.8650190114068441
0.9581749049429658 0.8669201520912547
0.9600760456273765 0.8669201520912547
0.9600760456273765 0.870722433460076
0.9619771863117871 0.870722433460076
0.9619771863117871 0.8745247148288974
0.9619771863117871 0.8783269961977186
0.9619771863117871 0.8973384030418251
0.967680608365019 0.8973384030418251
0.967680608365019 0.8992395437262357
0.9695817490494296 0.8992395437262357
0.9695817490494296 0.908745247148289
0.973384030418251 0.908745247148289
0.973384030418251 0.9144486692015209
0.9752851711026616 0.9144486692015209
0.9752851711026616 0.9334600760456274
0.9771863117870723 0.9334600760456274
0.9771863117870723 0.9391634980988594
0.9809885931558935 0.9391634980988594
0.9809885931558935 0.9486692015209125
0.9828897338403042 0.9486692015209125
0.9828897338403042 0.9524714828897338
0.9866920152091255 0.9524714828897338
0.9866920152091255 0.9562737642585551
0.9885931558935361 0.9562737642585551
0.9885931558935361 0.9619771863117871
0.9904942965779467 0.9619771863117871
0.9904942965779467 0.9638783269961977
0.9923954372623575 0.9638783269961977
0.9923954372623575 0.973384030418251
0.9942965779467681 0.973384030418251
0.9942965779467681 0.9752851711026616
0.9961977186311787 0.9752851711026616
0.9961977186311787 0.9790874524714829
0.9980988593155894 0.9790874524714829
0.9980988593155894 0.9904942965779467
1.0 0.9904942965779467
1.0 1.0

==> new arxiv/fig/roc-reference.txt <==
x y
0 0
1 1
